Invariant Measures, Hausdorff Dimension and Dimension Drop of some Harmonic Measures on Galton-Watson Trees

We consider infinite Galton-Watson trees without leaves together with i.i.d.~random variables called marks on each of their vertices. We define a class of flow rules on marked Galton-Watson trees for which we are able, under some algebraic assumptions, to build explicit invariant measures. We apply this result, together with the ergodic theory on Galton-Watson trees developed in \cite{LPP95}, to the computation of Hausdorff dimensions of harmonic measures in two cases. The first one is the harmonic measure of the (transient) $\lambda$-biased random walk on Galton-Watson trees, for which the invariant measure and the dimension were not explicitly known. The second case is a model of random walk on a Galton-Watson trees with random lengths for which we compute the dimensions of the harmonic measure and show dimension drop phenomenon for the natural metric on the boundary and another metric that depends on the random lengths.

==> beta123lambda0d7.txt <==
#MESH = 20000	 NUM_ITER = 100
#         0.7	    0.636868	0.420463969628	
0.00025	0
0.00075	0
0.00125	0
0.00175	0
0.00225	0
0.00275	0
0.00325	0
0.00375	0
0.00425	0
0.00475	0
0.00525	0
0.00575	0
0.00625	0
0.00675	0
0.00725	0
0.00775	0
0.00825	0
0.00875	0
0.00925	0
0.00975	0
0.01025	0
0.01075	0
0.01125	0
0.01175	0
0.01225	0
0.01275	0
0.01325	0
0.01375	0
0.01425	0
0.01475	0
0.01525	0
0.01575	0
0.01625	0
0.01675	0
0.01725	0
0.01775	0
0.01825	0
0.01875	0
0.01925	0
0.01975	0
0.02025	0
0.02075	0
0.02125	0
0.02175	0
0.02225	0
0.02275	0
0.02325	0
0.02375	0
0.02425	0
0.02475	0
0.02525	0
0.02575	0
0.02625	0
0.02675	0
0.02725	0
0.02775	0
0.02825	0
0.02875	0
0.02925	0
0.02975	0
0.03025	0
0.03075	0
0.03125	0
0.03175	0
0.03225	0
0.03275	0
0.03325	0
0.03375	0
0.03425	0
0.03475	0
0.03525	0
0.03575	0
0.03625	0
0.03675	0
0.03725	0
0.03775	0
0.03825	0
0.03875	0
0.03925	0
0.03975	0
0.04025	0
0.04075	0
0.04125	0
0.04175	0
0.04225	0
0.04275	0
0.04325	0
0.04375	0
0.04425	0
0.04475	0
0.04525	0
0.04575	0
0.04625	0
0.04675	0
0.04725	0
0.04775	0
0.04825	0
0.04875	0
0.04925	0
0.04975	0
0.05025	0
0.05075	0
0.05125	0
0.05175	0
0.05225	0
0.05275	0
0.05325	0
0.05375	0
0.05425	0
0.05475	0
0.05525	0
0.05575	0
0.05625	0
0.05675	0
0.05725	0
0.05775	0
0.05825	0
0.05875	0
0.05925	0
0.05975	0
0.06025	0
0.06075	0
0.06125	0
0.06175	0
0.06225	0
0.06275	0
0.06325	0
0.06375	0
0.06425	0
0.06475	0
0.06525	0
0.06575	0
0.06625	0
0.06675	0
0.06725	0
0.06775	0
0.06825	0
0.06875	0
0.06925	0
0.06975	0
0.07025	0
0.07075	0
0.07125	0
0.07175	0
0.07225	0
0.07275	0
0.07325	0
0.07375	0
0.07425	0
0.07475	0
0.07525	0
0.07575	0
0.07625	0
0.07675	0
0.07725	0
0.07775	0
0.07825	0
0.07875	0
0.07925	0
0.07975	0
0.08025	0
0.08075	0
0.08125	0
0.08175	0
0.08225	0
0.08275	0
0.08325	0
0.08375	0
0.08425	0
0.08475	0
0.08525	0
0.08575	0
0.08625	0
0.08675	0
0.08725	0
0.08775	0
0.08825	0
0.08875	0
0.08925	0
0.08975	0
0.09025	0
0.09075	0
0.09125	0
0.09175	0
0.09225	0
0.09275	0
0.09325	0
0.09375	0
0.09425	0
0.09475	0
0.09525	0
0.09575	0
0.09625	0
0.09675	0
0.09725	0
0.09775	0
0.09825	0
0.09875	0
0.09925	0
0.09975	0
0.10025	0
0.10075	0
0.10125	0
0.10175	0
0.10225	0
0.10275	0
0.10325	0
0.10375	0
0.10425	0
0.10475	0
0.10525	0
0.10575	0
0.10625	0
0.10675	0
0.10725	0
0.10775	0
0.10825	0
0.10875	0
0.10925	0
0.10975	0
0.11025	0
0.11075	0
0.11125	0
0.11175	0
0.11225	0
0.11275	0
0.11325	0
0.11375	0
0.11425	0
0.11475	0
0.11525	0
0.11575	0
0.11625	0
0.11675	0
0.11725	0
0.11775	0
0.11825	0
0.11875	0
0.11925	0
0.11975	0
0.12025	0
0.12075	0
0.12125	0
0.12175	0
0.12225	0
0.12275	0
0.12325	0
0.12375	0
0.12425	0
0.12475	0
0.12525	0
0.12575	0
0.12625	0
0.12675	0
0.12725	0
0.12775	0
0.12825	0
0.12875	0
0.12925	0
0.12975	0
0.13025	0
0.13075	0
0.13125	0
0.13175	0
0.13225	0
0.13275	0
0.13325	0
0.13375	0
0.13425	0
0.13475	0
0.13525	0
0.13575	0
0.13625	0
0.13675	0
0.13725	0
0.13775	0
0.13825	0
0.13875	0
0.13925	0
0.13975	0
0.14025	0
0.14075	0
0.14125	0
0.14175	0
0.14225	0
0.14275	0
0.14325	0
0.14375	0
0.14425	0
0.14475	0
0.14525	0
0.14575	0
0.14625	0
0.14675	0
0.14725	0
0.14775	0
0.14825	0
0.14875	0
0.14925	0
0.14975	0
0.15025	0
0.15075	0
0.15125	0
0.15175	0
0.15225	0
0.15275	0
0.15325	0
0.15375	0
0.15425	0
0.15475	0
0.15525	0
0.15575	0
0.15625	0
0.15675	0
0.15725	0
0.15775	0
0.15825	0
0.15875	0
0.15925	0
0.15975	0
0.16025	0
0.16075	0
0.16125	0
0.16175	0
0.16225	0
0.16275	0
0.16325	0
0.16375	0
0.16425	0
0.16475	0
0.16525	0
0.16575	0
0.16625	0
0.16675	0
0.16725	0
0.16775	0
0.16825	0
0.16875	0
0.16925	0
0.16975	0
0.17025	0
0.17075	0
0.17125	0
0.17175	0
0.17225	0
0.17275	0
0.17325	0
0.17375	0
0.17425	0
0.17475	0
0.17525	0
0.17575	0
0.17625	0
0.17675	0
0.17725	0
0.17775	0
0.17825	0
0.17875	0
0.17925	0
0.17975	0
0.18025	0
0.18075	0
0.18125	0
0.18175	0
0.18225	0
0.18275	0
0.18325	0
0.18375	0
0.18425	0
0.18475	0
0.18525	0
0.18575	0
0.18625	0
0.18675	0
0.18725	0
0.18775	0
0.18825	0
0.18875	0
0.18925	0
0.18975	0
0.19025	0
0.19075	0
0.19125	0
0.19175	0
0.19225	0
0.19275	0
0.19325	0
0.19375	0
0.19425	0
0.19475	0
0.19525	0
0.19575	0
0.19625	0
0.19675	0
0.19725	0
0.19775	0
0.19825	0
0.19875	0
0.19925	0
0.19975	0
0.20025	0
0.20075	0
0.20125	0
0.20175	0
0.20225	0
0.20275	0
0.20325	0
0.20375	0
0.20425	0
0.20475	0
0.20525	0
0.20575	0
0.20625	0
0.20675	0
0.20725	0
0.20775	0
0.20825	0
0.20875	0
0.20925	0
0.20975	0
0.21025	0
0.21075	0
0.21125	0
0.21175	0
0.21225	0
0.21275	0
0.21325	0
0.21375	0
0.21425	0
0.21475	0
0.21525	0
0.21575	0
0.21625	0
0.21675	0
0.21725	0
0.21775	0
0.21825	0
0.21875	0
0.21925	0
0.21975	0
0.22025	0
0.22075	0
0.22125	0
0.22175	0
0.22225	0
0.22275	0
0.22325	0
0.22375	0
0.22425	0
0.22475	0
0.22525	0
0.22575	0
0.22625	0
0.22675	0
0.22725	0
0.22775	0
0.22825	0
0.22875	0
0.22925	0
0.22975	0
0.23025	0
0.23075	0
0.23125	0
0.23175	0
0.23225	0
0.23275	0
0.23325	0
0.23375	0
0.23425	0
0.23475	0
0.23525	0
0.23575	0
0.23625	0
0.23675	0
0.23725	0
0.23775	0
0.23825	0
0.23875	0
0.23925	0
0.23975	0
0.24025	0
0.24075	0
0.24125	0
0.24175	0
0.24225	0
0.24275	0
0.24325	0
0.24375	0
0.24425	0
0.24475	0
0.24525	0
0.24575	0
0.24625	0
0.24675	0
0.24725	0
0.24775	0
0.24825	0
0.24875	0
0.24925	0
0.24975	0
0.25025	0
0.25075	0
0.25125	0
0.25175	0
0.25225	0
0.25275	0
0.25325	0
0.25375	0
0.25425	0
0.25475	0
0.25525	0
0.25575	0
0.25625	0
0.25675	0
0.25725	0
0.25775	0
0.25825	0
0.25875	0
0.25925	0
0.25975	0
0.26025	0
0.26075	0
0.26125	0
0.26175	0
0.26225	0
0.26275	0
0.26325	0
0.26375	0
0.26425	0
0.26475	0
0.26525	0
0.26575	0
0.26625	0
0.26675	0
0.26725	0
0.26775	0
0.26825	0
0.26875	0
0.26925	0
0.26975	0
0.27025	0
0.27075	0
0.27125	0
0.27175	0
0.27225	0
0.27275	0
0.27325	0
0.27375	0
0.27425	0
0.27475	0
0.27525	0
0.27575	0
0.27625	0
0.27675	0
0.27725	0
0.27775	0
0.27825	0
0.27875	0
0.27925	0
0.27975	0
0.28025	0
0.28075	0
0.28125	0
0.28175	0
0.28225	0
0.28275	0
0.28325	0
0.28375	0
0.28425	0
0.28475	0
0.28525	0
0.28575	0
0.28625	0
0.28675	0
0.28725	0
0.28775	0
0.28825	0
0.28875	0
0.28925	0
0.28975	0
0.29025	0
0.29075	0
0.29125	0
0.29175	0
0.29225	0
0.29275	0
0.29325	0
0.29375	0
0.29425	0
0.29475	0
0.29525	0
0.29575	0
0.29625	0
0.29675	0
0.29725	0
0.29775	0
0.29825	0
0.29875	0
0.29925	0
0.29975	0
0.30025	5.5155e-06
0.30075	0.000103323
0.30125	0.00031394
0.30175	0.000843273
0.30225	0.00123687
0.30275	0.00151788
0.30325	0.00348796
0.30375	0.00390626
0.30425	0.00207857
0.30475	0.00975228
0.30525	0.0108095
0.30575	0.00172501
0.30625	0.00844696
0.30675	0.0197681
0.30725	0.0267872
0.30775	0.0117675
0.30825	0.00384169
0.30875	0.0103275
0.30925	0.0315536
0.30975	0.0437133
0.31025	0.0430557
0.31075	0.0698289
0.31125	0.00277964
0.31175	0.00664467
0.31225	0.0128358
0.31275	0.027677
0.31325	0.0576696
0.31375	0.083773
0.31425	0.101403
0.31475	0.0734341
0.31525	0.145955
0.31575	0.100445
0.31625	0.00444336
0.31675	0.00997658
0.31725	0.0176352
0.31775	0.0275105
0.31825	0.0420421
0.31875	0.0625106
0.31925	0.116434
0.31975	0.172329
0.32025	0.182573
0.32075	0.220472
0.32125	0.148362
0.32175	0.170113
0.32225	0.317508
0.32275	0.303743
0.32325	0.0420604
0.32375	0.00946015
0.32425	0.0144684
0.32475	0.02613
0.32525	0.037262
0.32575	0.055686
0.32625	0.0527963
0.32675	0.0898233
0.32725	0.130805
0.32775	0.141032
0.32825	0.269747
0.32875	0.325831
0.32925	0.356245
0.32975	0.333332
0.33025	0.395637
0.33075	0.458136
0.33125	0.275553
0.33175	0.259104
0.33225	0.440531
0.33275	0.623813
0.33325	0.667163
0.33375	0.481222
0.33425	0.0628754
0.33475	0.0169345
0.33525	0.0186004
0.33575	0.0273927
0.33625	0.044352
0.33675	0.0519409
0.33725	0.0648933
0.33775	0.100809
0.33825	0.107847
0.33875	0.11129
0.33925	0.118584
0.33975	0.197985
0.34025	0.234233
0.34075	0.246412
0.34125	0.292099
0.34175	0.428228
0.34225	0.583567
0.34275	0.709387
0.34325	0.569792
0.34375	0.739861
0.34425	0.600843
0.34475	0.677759
0.34525	0.878507
0.34575	0.877565
0.34625	0.762508
0.34675	0.458197
0.34725	0.445927
0.34775	0.625682
0.34825	0.785348
0.34875	1.11688
0.34925	1.31805
0.34975	1.33275
0.35025	1.06854
0.35075	0.748618
0.35125	0.14896
0.35175	0.0264484
0.35225	0.0330155
0.35275	0.0388804
0.35325	0.0362284
0.35375	0.0516893
0.35425	0.0787383
0.35475	0.0909763
0.35525	0.0995307
0.35575	0.107952
0.35625	0.122249
0.35675	0.193241
0.35725	0.179271
0.35775	0.207332
0.35825	0.21887
0.35875	0.191917
0.35925	0.20903
0.35975	0.308035
0.36025	0.40185
0.36075	0.45049
0.36125	0.4523
0.36175	0.469206
0.36225	0.463945
0.36275	0.610594
0.36325	0.829392
0.36375	0.934028
0.36425	1.14366
0.36475	1.2523
0.36525	1.20082
0.36575	1.04731
0.36625	1.35278
0.36675	1.35758
0.36725	1.21133
0.36775	0.97553
0.36825	1.2514
0.36875	1.48435
0.36925	1.80122
0.36975	1.65379
0.37025	1.38249
0.37075	1.41185
0.37125	0.956894
0.37175	0.670755
0.37225	0.800016
0.37275	1.02007
0.37325	1.20758
0.37375	1.38591
0.37425	1.69598
0.37475	1.9845
0.37525	2.3359
0.37575	2.54241
0.37625	2.35957
0.37675	2.18431
0.37725	1.88734
0.37775	1.75392
0.37825	1.05303
0.37875	0.347971
0.37925	0.0442894
0.37975	0.0497986
0.38025	0.0558536
0.38075	0.0618287
0.38125	0.0669064
0.38175	0.0702174
0.38225	0.062834
0.38275	0.0748267
0.38325	0.111766
0.38375	0.134075
0.38425	0.148621
0.38475	0.167808
0.38525	0.172554
0.38575	0.171745
0.38625	0.18766
0.38675	0.188151
0.38725	0.238748
0.38775	0.305578
0.38825	0.350188
0.38875	0.327558
0.38925	0.317453
0.38975	0.352319
0.39025	0.378367
0.39075	0.401983
0.39125	0.370838
0.39175	0.304524
0.39225	0.360466
0.39275	0.450335
0.39325	0.540815
0.39375	0.671098
0.39425	0.75698
0.39475	0.764325
0.39525	0.732647
0.39575	0.780026
0.39625	0.841172
0.39675	0.825895
0.39725	0.80645
0.39775	0.856974
0.39825	1.04342
0.39875	1.26793
0.39925	1.38952
0.39975	1.58322
0.40025	1.65446
0.40075	1.99291
0.40125	2.1236
0.40175	2.3141
0.40225	2.0026
0.40275	1.97124
0.40325	1.80849
0.40375	1.90956
0.40425	2.14521
0.40475	2.45869
0.40525	2.40857
0.40575	2.25999
0.40625	1.96326
0.40675	1.65172
0.40725	1.80084
0.40775	1.99861
0.40825	2.30038
0.40875	2.59904
0.40925	2.89002
0.40975	3.06164
0.41025	3.01639
0.41075	2.75997
0.41125	2.40929
0.41175	2.15211
0.41225	2.45144
0.41275	2.15197
0.41325	1.59029
0.41375	1.19894
0.41425	1.07138
0.41475	1.22605
0.41525	1.46749
0.41575	1.59705
0.41625	1.96259
0.41675	2.09078
0.41725	2.30599
0.41775	2.37676
0.41825	2.53242
0.41875	3.08762
0.41925	3.33208
0.41975	3.48725
0.42025	3.67225
0.42075	4.1678
0.42125	4.40072
0.42175	4.19484
0.42225	3.7378
0.42275	3.70972
0.42325	3.52021
0.42375	3.1791
0.42425	3.04646
0.42475	2.98029
0.42525	2.49474
0.42575	1.72818
0.42625	0.984748
0.42675	0.381371
0.42725	0.0782683
0.42775	0.0744262
0.42825	0.0815787
0.42875	0.0872151
0.42925	0.0838475
0.42975	0.0946195
0.43025	0.099463
0.43075	0.115756
0.43125	0.1066
0.43175	0.115005
0.43225	0.121138
0.43275	0.103506
0.43325	0.0939201
0.43375	0.119472
0.43425	0.145369
0.43475	0.17058
0.43525	0.198932
0.43575	0.222482
0.43625	0.237634
0.43675	0.257658
0.43725	0.266234
0.43775	0.258971
0.43825	0.277245
0.43875	0.288048
0.43925	0.282259
0.43975	0.272638
0.44025	0.284273
0.44075	0.316595
0.44125	0.30844
0.44175	0.320074
0.44225	0.378773
0.44275	0.468722
0.44325	0.501818
0.44375	0.554004
0.44425	0.54884
0.44475	0.546488
0.44525	0.503363
0.44575	0.47444
0.44625	0.524103
0.44675	0.590283
0.44725	0.599603
0.44775	0.590998
0.44825	0.606886
0.44875	0.633165
0.44925	0.633539
0.44975	0.598593
0.45025	0.520979
0.45075	0.46244
0.45125	0.510874
0.45175	0.578901
0.45225	0.657312
0.45275	0.759277
0.45325	0.808678
0.45375	0.881228
0.45425	1.03928
0.45475	1.07013
0.45525	1.20895
0.45575	1.21789
0.45625	1.18958
0.45675	1.19909
0.45725	1.16224
0.45775	1.17291
0.45825	1.19879
0.45875	1.30693
0.45925	1.32805
0.45975	1.28146
0.46025	1.22838
0.46075	1.24879
0.46125	1.25845
0.46175	1.29333
0.46225	1.45272
0.46275	1.51359
0.46325	1.64079
0.46375	1.8115
0.46425	2.03095
0.46475	2.07969
0.46525	2.2758
0.46575	2.27235
0.46625	2.47732
0.46675	2.46847
0.46725	2.71013
0.46775	2.95115
0.46825	3.09038
0.46875	3.35306
0.46925	3.42562
0.46975	3.46408
0.47025	3.46203
0.47075	3.25977
0.47125	3.02186
0.47175	2.96559
0.47225	2.93227
0.47275	2.83791
0.47325	2.76408
0.47375	2.88704
0.47425	2.94857
0.47475	3.18534
0.47525	3.59917
0.47575	3.60872
0.47625	3.83338
0.47675	3.69722
0.47725	3.71923
0.47775	3.32977
0.47825	3.20693
0.47875	2.95622
0.47925	2.66195
0.47975	2.39493
0.48025	2.54791
0.48075	2.69275
0.48125	2.87637
0.48175	2.98354
0.48225	3.15899
0.48275	3.51584
0.48325	3.62831
0.48375	3.91217
0.48425	4.13114
0.48475	4.40231
0.48525	4.40241
0.48575	4.50927
0.48625	4.68052
0.48675	4.4592
0.48725	4.49726
0.48775	4.21654
0.48825	3.78629
0.48875	3.60398
0.48925	3.34471
0.48975	3.26979
0.49025	3.38127
0.49075	3.50076
0.49125	3.48798
0.49175	3.27732
0.49225	2.89549
0.49275	2.41818
0.49325	1.99806
0.49375	1.75011
0.49425	1.51942
0.49475	1.55473
0.49525	1.7154
0.49575	1.77503
0.49625	1.97453
0.49675	2.08653
0.49725	2.15072
0.49775	2.38247
0.49825	2.57281
0.49875	2.73597
0.49925	2.80128
0.49975	3.07455
0.50025	3.21314
0.50075	3.26034
0.50125	3.41962
0.50175	3.32936
0.50225	3.42805
0.50275	3.62813
0.50325	4.04363
0.50375	4.1857
0.50425	4.42124
0.50475	4.7348
0.50525	4.84034
0.50575	4.79252
0.50625	5.08602
0.50675	5.27799
0.50725	5.341
0.50775	5.74013
0.50825	5.97671
0.50875	6.15585
0.50925	6.28563
0.50975	6.25179
0.51025	6.0625
0.51075	5.88277
0.51125	5.36461
0.51175	5.20874
0.51225	5.37577
0.51275	5.21684
0.51325	5.25337
0.51375	4.77488
0.51425	4.63281
0.51475	4.45805
0.51525	4.27821
0.51575	4.42738
0.51625	4.36319
0.51675	4.23551
0.51725	3.94528
0.51775	3.51071
0.51825	2.92871
0.51875	2.31066
0.51925	1.87547
0.51975	1.47006
0.52025	1.08158
0.52075	0.638676
0.52125	0.262044
0.52175	0.109458
0.52225	0.0916387
0.52275	0.101914
0.52325	0.110272
0.52375	0.113521
0.52425	0.119507
0.52475	0.116871
0.52525	0.117986
0.52575	0.117876
0.52625	0.123488
0.52675	0.124684
0.52725	0.127011
0.52775	0.130143
0.52825	0.140916
0.52875	0.149181
0.52925	0.162313
0.52975	0.155035
0.53025	0.154376
0.53075	0.151189
0.53125	0.153852
0.53175	0.15969
0.53225	0.163792
0.53275	0.165
0.53325	0.157363
0.53375	0.142905
0.53425	0.130619
0.53475	0.129127
0.53525	0.14441
0.53575	0.153177
0.53625	0.173429
0.53675	0.184265
0.53725	0.205914
0.53775	0.222963
0.53825	0.236911
0.53875	0.246604
0.53925	0.273968
0.53975	0.289609
0.54025	0.299754
0.54075	0.318712
0.54125	0.319869
0.54175	0.326421
0.54225	0.347282
0.54275	0.35035
0.54325	0.367643
0.54375	0.357148
0.54425	0.359707
0.54475	0.355239
0.54525	0.351423
0.54575	0.380509
0.54625	0.39198
0.54675	0.393638
0.54725	0.389546
0.54775	0.38312
0.54825	0.358648
0.54875	0.358359
0.54925	0.377789
0.54975	0.374664
0.55025	0.390978
0.55075	0.389993
0.55125	0.413607
0.55175	0.420138
0.55225	0.419491
0.55275	0.420809
0.55325	0.428572
0.55375	0.437969
0.55425	0.452941
0.55475	0.48533
0.55525	0.550903
0.55575	0.585166
0.55625	0.646849
0.55675	0.662927
0.55725	0.703999
0.55775	0.717392
0.55825	0.711239
0.55875	0.745879
0.55925	0.743711
0.55975	0.730365
0.56025	0.737175
0.56075	0.70076
0.56125	0.672031
0.56175	0.662478
0.56225	0.629319
0.56275	0.64976
0.56325	0.643338
0.56375	0.684858
0.56425	0.724209
0.56475	0.763605
0.56525	0.783324
0.56575	0.782087
0.56625	0.770953
0.56675	0.761713
0.56725	0.781785
0.56775	0.768541
0.56825	0.801578
0.56875	0.78945
0.56925	0.821892
0.56975	0.834605
0.57025	0.817838
0.57075	0.831466
0.57125	0.81261
0.57175	0.807424
0.57225	0.746496
0.57275	0.700988
0.57325	0.670155
0.57375	0.610306
0.57425	0.599857
0.57475	0.589672
0.57525	0.633348
0.57575	0.673317
0.57625	0.723826
0.57675	0.776537
0.57725	0.82119
0.57775	0.859707
0.57825	0.899681
0.57875	0.963604
0.57925	0.971751
0.57975	1.03019
0.58025	1.07421
0.58075	1.09305
0.58125	1.16779
0.58175	1.22068
0.58225	1.27578
0.58275	1.3596
0.58325	1.37142
0.58375	1.41586
0.58425	1.49303
0.58475	1.48547
0.58525	1.53763
0.58575	1.54229
0.58625	1.51049
0.58675	1.54996
0.58725	1.53676
0.58775	1.54732
0.58825	1.48881
0.58875	1.47184
0.58925	1.48611
0.58975	1.43259
0.59025	1.46606
0.59075	1.47909
0.59125	1.47072
0.59175	1.55041
0.59225	1.59472
0.59275	1.66252
0.59325	1.63851
0.59375	1.64635
0.59425	1.68214
0.59475	1.62049
0.59525	1.61701
0.59575	1.57572
0.59625	1.54672
0.59675	1.53282
0.59725	1.53418
0.59775	1.54722
0.59825	1.56175
0.59875	1.59939
0.59925	1.55844
0.59975	1.60092
0.60025	1.62608
0.60075	1.62882
0.60125	1.72032
0.60175	1.82324
0.60225	1.8426
0.60275	1.89597
0.60325	1.94809
0.60375	2.05301
0.60425	2.12939
0.60475	2.16461
0.60525	2.29761
0.60575	2.37795
0.60625	2.44761
0.60675	2.55964
0.60725	2.55272
0.60775	2.60019
0.60825	2.70026
0.60875	2.73159
0.60925	2.70776
0.60975	2.8227
0.61025	2.8897
0.61075	2.94556
0.61125	3.04388
0.61175	3.00359
0.61225	3.09357
0.61275	3.06856
0.61325	3.2005
0.61375	3.287
0.61425	3.38248
0.61475	3.49266
0.61525	3.62119
0.61575	3.74925
0.61625	3.93936
0.61675	4.01454
0.61725	3.97064
0.61775	4.08297
0.61825	4.10592
0.61875	4.11549
0.61925	4.11573
0.61975	4.20627
0.62025	4.12949
0.62075	4.20784
0.62125	4.15946
0.62175	4.05781
0.62225	3.91746
0.62275	3.77133
0.62325	3.65645
0.62375	3.58231
0.62425	3.60946
0.62475	3.51731
0.62525	3.57438
0.62575	3.54814
0.62625	3.50501
0.62675	3.44948
0.62725	3.45394
0.62775	3.32758
0.62825	3.34534
0.62875	3.25355
0.62925	3.31387
0.62975	3.33457
0.63025	3.3754
0.63075	3.50013
0.63125	3.51531
0.63175	3.69185
0.63225	3.74836
0.63275	3.94569
0.63325	4.05387
0.63375	4.14947
0.63425	4.31054
0.63475	4.28637
0.63525	4.40534
0.63575	4.35335
0.63625	4.45255
0.63675	4.45548
0.63725	4.43762
0.63775	4.48245
0.63825	4.3489
0.63875	4.34224
0.63925	4.14113
0.63975	4.07693
0.64025	3.92807
0.64075	3.78481
0.64125	3.73056
0.64175	3.5686
0.64225	3.52499
0.64275	3.34038
0.64325	3.25565
0.64375	3.16059
0.64425	2.97476
0.64475	2.88015
0.64525	2.87586
0.64575	2.82722
0.64625	2.90678
0.64675	2.96322
0.64725	3.03088
0.64775	3.14832
0.64825	3.16458
0.64875	3.28344
0.64925	3.35111
0.64975	3.39913
0.65025	3.4355
0.65075	3.48083
0.65125	3.59385
0.65175	3.61811
0.65225	3.76788
0.65275	3.85851
0.65325	3.94393
0.65375	4.09908
0.65425	4.14283
0.65475	4.32334
0.65525	4.45053
0.65575	4.55845
0.65625	4.64379
0.65675	4.71204
0.65725	4.8281
0.65775	4.7993
0.65825	4.91831
0.65875	4.96995
0.65925	5.02173
0.65975	5.14484
0.66025	5.11335
0.66075	5.22298
0.66125	5.22465
0.66175	5.2225
0.66225	5.18333
0.66275	5.21925
0.66325	5.10298
0.66375	5.12646
0.66425	5.07373
0.66475	5.00166
0.66525	4.96189
0.66575	4.76506
0.66625	4.68727
0.66675	4.5491
0.66725	4.4126
0.66775	4.32506
0.66825	4.13074
0.66875	4.03165
0.66925	3.90088
0.66975	3.77622
0.67025	3.69627
0.67075	3.66931
0.67125	3.59556
0.67175	3.63085
0.67225	3.65797
0.67275	3.75456
0.67325	3.7703
0.67375	3.88412
0.67425	3.91715
0.67475	3.91442
0.67525	3.87903
0.67575	3.83507
0.67625	3.79634
0.67675	3.6714
0.67725	3.56761
0.67775	3.3927
0.67825	3.23969
0.67875	3.0478
0.67925	2.83009
0.67975	2.62007
0.68025	2.4463
0.68075	2.26642
0.68125	2.136
0.68175	1.99896
0.68225	1.87663
0.68275	1.79755
0.68325	1.70153
0.68375	1.68059
0.68425	1.67037
0.68475	1.70825
0.68525	1.71222
0.68575	1.77235
0.68625	1.81193
0.68675	1.85427
0.68725	1.92533
0.68775	1.94419
0.68825	2.01682
0.68875	2.08706
0.68925	2.09644
0.68975	2.16245
0.69025	2.16972
0.69075	2.24056
0.69125	2.31754
0.69175	2.33378
0.69225	2.41345
0.69275	2.4634
0.69325	2.51841
0.69375	2.61262
0.69425	2.67325
0.69475	2.73101
0.69525	2.78697
0.69575	2.88146
0.69625	2.9011
0.69675	2.99793
0.69725	3.09566
0.69775	3.10978
0.69825	3.2039
0.69875	3.25796
0.69925	3.31096
0.69975	3.40194
0.70025	3.39419
0.70075	3.50441
0.70125	3.46989
0.70175	3.47373
0.70225	3.51961
0.70275	3.518
0.70325	3.55559
0.70375	3.49907
0.70425	3.53271
0.70475	3.53503
0.70525	3.60284
0.70575	3.64588
0.70625	3.69994
0.70675	3.76081
0.70725	3.82957
0.70775	3.95597
0.70825	4.04385
0.70875	4.18812
0.70925	4.23216
0.70975	4.37605
0.71025	4.51676
0.71075	4.54013
0.71125	4.66144
0.71175	4.71921
0.71225	4.82688
0.71275	4.81255
0.71325	4.90302
0.71375	4.98538
0.71425	4.94552
0.71475	5.01947
0.71525	5.03542
0.71575	5.11317
0.71625	5.13522
0.71675	5.1603
0.71725	5.19067
0.71775	5.29066
0.71825	5.34375
0.71875	5.40665
0.71925	5.53743
0.71975	5.60983
0.72025	5.68064
0.72075	5.8105
0.72125	5.86954
0.72175	5.92243
0.72225	6.04083
0.72275	6.02708
0.72325	6.2123
0.72375	6.19323
0.72425	6.30876
0.72475	6.35184
0.72525	6.45318
0.72575	6.46807
0.72625	6.46532
0.72675	6.51624
0.72725	6.47961
0.72775	6.41948
0.72825	6.39611
0.72875	6.27345
0.72925	6.12985
0.72975	6.03983
0.73025	5.88329
0.73075	5.72849
0.73125	5.63906
0.73175	5.50871
0.73225	5.40634
0.73275	5.385
0.73325	5.3829
0.73375	5.29076
0.73425	5.32336
0.73475	5.3138
0.73525	5.36367
0.73575	5.35722
0.73625	5.38975
0.73675	5.29027
0.73725	5.31884
0.73775	5.16393
0.73825	5.09295
0.73875	5.00768
0.73925	4.82248
0.73975	4.78096
0.74025	4.61007
0.74075	4.54601
0.74125	4.50034
0.74175	4.38833
0.74225	4.37747
0.74275	4.38164
0.74325	4.35811
0.74375	4.34221
0.74425	4.36825
0.74475	4.39081
0.74525	4.32662
0.74575	4.33766
0.74625	4.34249
0.74675	4.29984
0.74725	4.24596
0.74775	4.21728
0.74825	4.13591
0.74875	4.07493
0.74925	3.95826
0.74975	3.85906
0.75025	3.70899
0.75075	3.54335
0.75125	3.39001
0.75175	3.18739
0.75225	2.99826
0.75275	2.79873
0.75325	2.55317
0.75375	2.38083
0.75425	2.15992
0.75475	1.99863
0.75525	1.85642
0.75575	1.71771
0.75625	1.60848
0.75675	1.49342
0.75725	1.37938
0.75775	1.27955
0.75825	1.13473
0.75875	0.995738
0.75925	0.843346
0.75975	0.680673
0.76025	0.525872
0.76075	0.389085
0.76125	0.270397
0.76175	0.173525
0.76225	0.103424
0.76275	0.0552
0.76325	0.0255458
0.76375	0.00960036
0.76425	0.00251821
0.76475	0.000410352
0.76525	2.87723e-05
0.76575	3.15094e-07
0.76625	4.13115e-11
0.76675	2.71542e-22
0.76725	0
0.76775	0
0.76825	0
0.76875	0
0.76925	0
0.76975	0
0.77025	0
0.77075	0
0.77125	0
0.77175	0
0.77225	0
0.77275	0
0.77325	0
0.77375	0
0.77425	0
0.77475	0
0.77525	0
0.77575	0
0.77625	0
0.77675	0
0.77725	0
0.77775	0
0.77825	0
0.77875	0
0.77925	0
0.77975	0
0.78025	0
0.78075	0
0.78125	0
0.78175	0
0.78225	0
0.78275	0
0.78325	0
0.78375	0
0.78425	0
0.78475	0
0.78525	0
0.78575	0
0.78625	0
0.78675	0
0.78725	0
0.78775	0
0.78825	0
0.78875	0
0.78925	0
0.78975	0
0.79025	0
0.79075	0
0.79125	0
0.79175	0
0.79225	0
0.79275	0
0.79325	0
0.79375	0
0.79425	0
0.79475	0
0.79525	0
0.79575	0
0.79625	0
0.79675	0
0.79725	0
0.79775	0
0.79825	0
0.79875	0
0.79925	0
0.79975	0
0.80025	0
0.80075	0
0.80125	0
0.80175	0
0.80225	0
0.80275	0
0.80325	0
0.80375	0
0.80425	0
0.80475	0
0.80525	0
0.80575	0
0.80625	0
0.80675	0
0.80725	0
0.80775	0
0.80825	0
0.80875	0
0.80925	0
0.80975	0
0.81025	0
0.81075	0
0.81125	0
0.81175	0
0.81225	0
0.81275	0
0.81325	0
0.81375	0
0.81425	0
0.81475	0
0.81525	0
0.81575	0
0.81625	0
0.81675	0
0.81725	0
0.81775	0
0.81825	0
0.81875	0
0.81925	0
0.81975	0
0.82025	0
0.82075	0
0.82125	0
0.82175	0
0.82225	0
0.82275	0
0.82325	0
0.82375	0
0.82425	0
0.82475	0
0.82525	0
0.82575	0
0.82625	0
0.82675	0
0.82725	0
0.82775	0
0.82825	0
0.82875	0
0.82925	0
0.82975	0
0.83025	0
0.83075	0
0.83125	0
0.83175	0
0.83225	0
0.83275	0
0.83325	0
0.83375	0
0.83425	0
0.83475	0
0.83525	0
0.83575	0
0.83625	0
0.83675	0
0.83725	0
0.83775	0
0.83825	0
0.83875	0
0.83925	0
0.83975	0
0.84025	0
0.84075	0
0.84125	0
0.84175	0
0.84225	0
0.84275	0
0.84325	0
0.84375	0
0.84425	0
0.84475	0
0.84525	0
0.84575	0
0.84625	0
0.84675	0
0.84725	0
0.84775	0
0.84825	0
0.84875	0
0.84925	0
0.84975	0
0.85025	0
0.85075	0
0.85125	0
0.85175	0
0.85225	0
0.85275	0
0.85325	0
0.85375	0
0.85425	0
0.85475	0
0.85525	0
0.85575	0
0.85625	0
0.85675	0
0.85725	0
0.85775	0
0.85825	0
0.85875	0
0.85925	0
0.85975	0
0.86025	0
0.86075	0
0.86125	0
0.86175	0
0.86225	0
0.86275	0
0.86325	0
0.86375	0
0.86425	0
0.86475	0
0.86525	0
0.86575	0
0.86625	0
0.86675	0
0.86725	0
0.86775	0
0.86825	0
0.86875	0
0.86925	0
0.86975	0
0.87025	0
0.87075	0
0.87125	0
0.87175	0
0.87225	0
0.87275	0
0.87325	0
0.87375	0
0.87425	0
0.87475	0
0.87525	0
0.87575	0
0.87625	0
0.87675	0
0.87725	0
0.87775	0
0.87825	0
0.87875	0
0.87925	0
0.87975	0
0.88025	0
0.88075	0
0.88125	0
0.88175	0
0.88225	0
0.88275	0
0.88325	0
0.88375	0
0.88425	0
0.88475	0
0.88525	0
0.88575	0
0.88625	0
0.88675	0
0.88725	0
0.88775	0
0.88825	0
0.88875	0
0.88925	0
0.88975	0
0.89025	0
0.89075	0
0.89125	0
0.89175	0
0.89225	0
0.89275	0
0.89325	0
0.89375	0
0.89425	0
0.89475	0
0.89525	0
0.89575	0
0.89625	0
0.89675	0
0.89725	0
0.89775	0
0.89825	0
0.89875	0
0.89925	0
0.89975	0
0.90025	0
0.90075	0
0.90125	0
0.90175	0
0.90225	0
0.90275	0
0.90325	0
0.90375	0
0.90425	0
0.90475	0
0.90525	0
0.90575	0
0.90625	0
0.90675	0
0.90725	0
0.90775	0
0.90825	0
0.90875	0
0.90925	0
0.90975	0
0.91025	0
0.91075	0
0.91125	0
0.91175	0
0.91225	0
0.91275	0
0.91325	0
0.91375	0
0.91425	0
0.91475	0
0.91525	0
0.91575	0
0.91625	0
0.91675	0
0.91725	0
0.91775	0
0.91825	0
0.91875	0
0.91925	0
0.91975	0
0.92025	0
0.92075	0
0.92125	0
0.92175	0
0.92225	0
0.92275	0
0.92325	0
0.92375	0
0.92425	0
0.92475	0
0.92525	0
0.92575	0
0.92625	0
0.92675	0
0.92725	0
0.92775	0
0.92825	0
0.92875	0
0.92925	0
0.92975	0
0.93025	0
0.93075	0
0.93125	0
0.93175	0
0.93225	0
0.93275	0
0.93325	0
0.93375	0
0.93425	0
0.93475	0
0.93525	0
0.93575	0
0.93625	0
0.93675	0
0.93725	0
0.93775	0
0.93825	0
0.93875	0
0.93925	0
0.93975	0
0.94025	0
0.94075	0
0.94125	0
0.94175	0
0.94225	0
0.94275	0
0.94325	0
0.94375	0
0.94425	0
0.94475	0
0.94525	0
0.94575	0
0.94625	0
0.94675	0
0.94725	0
0.94775	0
0.94825	0
0.94875	0
0.94925	0
0.94975	0
0.95025	0
0.95075	0
0.95125	0
0.95175	0
0.95225	0
0.95275	0
0.95325	0
0.95375	0
0.95425	0
0.95475	0
0.95525	0
0.95575	0
0.95625	0
0.95675	0
0.95725	0
0.95775	0
0.95825	0
0.95875	0
0.95925	0
0.95975	0
0.96025	0
0.96075	0
0.96125	0
0.96175	0
0.96225	0
0.96275	0
0.96325	0
0.96375	0
0.96425	0
0.96475	0
0.96525	0
0.96575	0
0.96625	0
0.96675	0
0.96725	0
0.96775	0
0.96825	0
0.96875	0
0.96925	0
0.96975	0
0.97025	0
0.97075	0
0.97125	0
0.97175	0
0.97225	0
0.97275	0
0.97325	0
0.97375	0
0.97425	0
0.97475	0
0.97525	0
0.97575	0
0.97625	0
0.97675	0
0.97725	0
0.97775	0
0.97825	0
0.97875	0
0.97925	0
0.97975	0
0.98025	0
0.98075	0
0.98125	0
0.98175	0
0.98225	0
0.98275	0
0.98325	0
0.98375	0
0.98425	0
0.98475	0
0.98525	0
0.98575	0
0.98625	0
0.98675	0
0.98725	0
0.98775	0
0.98825	0
0.98875	0
0.98925	0
0.98975	0
0.99025	0
0.99075	0
0.99125	0
0.99175	0
0.99225	0
0.99275	0
0.99325	0
0.99375	0
0.99425	0
0.99475	0
0.99525	0
0.99575	0
0.99625	0
0.99675	0
0.99725	0
0.99775	0
0.99825	0
0.99875	0
0.99925	0
0.99975	0


==> beta123lambda1.txt <==
#MESH = 20000	 NUM_ITER = 100
#           1	    0.655819	0.277730981978	
0.00025	0
0.00075	0
0.00125	0
0.00175	0
0.00225	0
0.00275	0
0.00325	0
0.00375	0
0.00425	0
0.00475	0
0.00525	0
0.00575	0
0.00625	0
0.00675	0
0.00725	0
0.00775	0
0.00825	0
0.00875	0
0.00925	3.70818e-44
0.00975	1.07532e-41
0.01025	8.72416e-40
0.01075	2.62263e-38
0.01125	9.27887e-37
0.01175	5.12502e-35
0.01225	1.54888e-33
0.01275	1.71966e-32
0.01325	3.70267e-31
0.01375	4.17878e-30
0.01425	8.40672e-29
0.01475	7.0908e-28
0.01525	6.38172e-27
0.01575	5.74355e-26
0.01625	3.52191e-25
0.01675	1.81154e-24
0.01725	1.34731e-23
0.01775	4.98422e-23
0.01825	3.32553e-22
0.01875	1.22637e-21
0.01925	3.8612e-21
0.01975	1.91263e-20
0.02025	7.21255e-20
0.02075	2.12314e-19
0.02125	6.79898e-19
0.02175	1.9779e-18
0.02225	5.9337e-18
0.02275	1.61326e-17
0.02325	4.54884e-17
0.02375	1.24804e-16
0.02425	2.89112e-16
0.02475	5.82072e-16
0.02525	1.52341e-15
0.02575	3.12232e-15
0.02625	7.36757e-15
0.02675	1.3158e-14
0.02725	2.56218e-14
0.02775	5.58142e-14
0.02825	1.20863e-13
0.02875	1.98641e-13
0.02925	3.50308e-13
0.02975	6.10591e-13
0.03025	1.42077e-12
0.03075	1.39178e-12
0.03125	4.52095e-12
0.03175	3.88031e-12
0.03225	1.26778e-11
0.03275	1.21984e-11
0.03325	2.75173e-11
0.03375	3.58739e-11
0.03425	7.12768e-11
0.03475	1.15206e-10
0.03525	7.45079e-11
0.03575	2.6746e-10
0.03625	2.78503e-10
0.03675	4.68568e-10
0.03725	8.62606e-10
0.03775	6.56686e-10
0.03825	1.6026e-09
0.03875	2.45286e-09
0.03925	1.7359e-09
0.03975	3.70048e-09
0.04025	6.68656e-09
0.04075	5.43715e-09
0.04125	8.05757e-09
0.04175	1.73644e-08
0.04225	1.9647e-08
0.04275	1.23843e-08
0.04325	3.60403e-08
0.04375	4.7855e-08
0.04425	4.98841e-08
0.04475	3.22992e-08
0.04525	1.05971e-07
0.04575	1.23775e-07
0.04625	1.5065e-07
0.04675	7.9261e-08
0.04725	2.20566e-07
0.04775	3.51038e-07
0.04825	4.37163e-07
0.04875	2.52134e-07
0.04925	3.68962e-07
0.04975	6.72606e-07
0.05025	1.03442e-06
0.05075	1.17863e-06
0.05125	6.73094e-07
0.05175	8.0085e-07
0.05225	1.66741e-06
0.05275	2.79149e-06
0.05325	2.74895e-06
0.05375	3.06284e-06
0.05425	1.42073e-06
0.05475	2.82172e-06
0.05525	4.62653e-06
0.05575	7.75886e-06
0.05625	8.11933e-06
0.05675	8.43879e-06
0.05725	3.27455e-06
0.05775	6.32377e-06
0.05825	1.14759e-05
0.05875	1.7188e-05
0.05925	1.93809e-05
0.05975	2.44137e-05
0.06025	1.99613e-05
0.06075	8.11325e-06
0.06125	1.52862e-05
0.06175	2.80447e-05
0.06225	3.8809e-05
0.06275	5.87888e-05
0.06325	4.70945e-05
0.06375	6.87933e-05
0.06425	4.27698e-05
0.06475	2.25835e-05
0.06525	4.42591e-05
0.06575	6.64515e-05
0.06625	0.000103583
0.06675	0.000115317
0.06725	0.000158106
0.06775	0.000150344
0.06825	0.000186996
0.06875	7.51379e-05
0.06925	6.47142e-05
0.06975	0.000114587
0.07025	0.000156084
0.07075	0.000220055
0.07125	0.000293809
0.07175	0.000367512
0.07225	0.000372072
0.07275	0.000407434
0.07325	0.00046227
0.07375	0.000282001
0.07425	0.000175223
0.07475	0.000226192
0.07525	0.000315319
0.07575	0.000498565
0.07625	0.000604344
0.07675	0.000752867
0.07725	0.000948492
0.07775	0.00103497
0.07825	0.000866722
0.07875	0.00119288
0.07925	0.00122209
0.07975	0.000482997
0.08025	0.000451384
0.08075	0.000534931
0.08125	0.000791107
0.08175	0.00111548
0.08225	0.00143522
0.08275	0.00182612
0.08325	0.00193154
0.08375	0.00240294
0.08425	0.00260695
0.08475	0.00248872
0.08525	0.00260342
0.08575	0.00344332
0.08625	0.00218018
0.08675	0.00115701
0.08725	0.00110473
0.08775	0.00133447
0.08825	0.00193761
0.08875	0.00234817
0.08925	0.00337365
0.08975	0.00414035
0.09025	0.00414312
0.09075	0.00515464
0.09125	0.00554396
0.09175	0.00670206
0.09225	0.00641471
0.09275	0.00612093
0.09325	0.00664134
0.09375	0.00898374
0.09425	0.00629203
0.09475	0.00356497
0.09525	0.0021372
0.09575	0.00289407
0.09625	0.00409158
0.09675	0.00445979
0.09725	0.00544448
0.09775	0.00665635
0.09825	0.00945733
0.09875	0.00942216
0.09925	0.0116072
0.09975	0.0123921
0.10025	0.0135909
0.10075	0.0137728
0.10125	0.018279
0.10175	0.0147616
0.10225	0.0170125
0.10275	0.0165006
0.10325	0.0191922
0.10375	0.020131
0.10425	0.0132808
0.10475	0.00768188
0.10525	0.00522292
0.10575	0.00745088
0.10625	0.00856193
0.10675	0.00990521
0.10725	0.0117383
0.10775	0.0138618
0.10825	0.0160419
0.10875	0.020836
0.10925	0.0244314
0.10975	0.0231168
0.11025	0.0286629
0.11075	0.0294341
0.11125	0.031171
0.11175	0.035823
0.11225	0.0384817
0.11275	0.0411563
0.11325	0.0399018
0.11375	0.0347031
0.11425	0.0388229
0.11475	0.0460112
0.11525	0.0507574
0.11575	0.0433379
0.11625	0.0354204
0.11675	0.0242186
0.11725	0.0138146
0.11775	0.0140761
0.11825	0.0170745
0.11875	0.0206705
0.11925	0.023198
0.11975	0.024513
0.12025	0.0287685
0.12075	0.031266
0.12125	0.0392412
0.12175	0.0467774
0.12225	0.0514917
0.12275	0.0545901
0.12325	0.062364
0.12375	0.060866
0.12425	0.0727061
0.12475	0.0725894
0.12525	0.0712818
0.12575	0.0846001
0.12625	0.0930062
0.12675	0.10032
0.12725	0.092438
0.12775	0.0906275
0.12825	0.0757317
0.12875	0.0915624
0.12925	0.100917
0.12975	0.120567
0.13025	0.116744
0.13075	0.106002
0.13125	0.0886756
0.13175	0.0771384
0.13225	0.0472171
0.13275	0.0310317
0.13325	0.0294141
0.13375	0.0386302
0.13425	0.0407975
0.13475	0.0458352
0.13525	0.0560076
0.13575	0.0543416
0.13625	0.065039
0.13675	0.0631994
0.13725	0.0742939
0.13775	0.0926344
0.13825	0.0904452
0.13875	0.114198
0.13925	0.112005
0.13975	0.134007
0.14025	0.134364
0.14075	0.146784
0.14125	0.138365
0.14175	0.174771
0.14225	0.151601
0.14275	0.168039
0.14325	0.183907
0.14375	0.171255
0.14425	0.224316
0.14475	0.220995
0.14525	0.211216
0.14575	0.207458
0.14625	0.206464
0.14675	0.185318
0.14725	0.202967
0.14775	0.205367
0.14825	0.239672
0.14875	0.244871
0.14925	0.239911
0.14975	0.269744
0.15025	0.256659
0.15075	0.221987
0.15125	0.20316
0.15175	0.168531
0.15225	0.120009
0.15275	0.0726804
0.15325	0.0655864
0.15375	0.0712301
0.15425	0.0781819
0.15475	0.0892759
0.15525	0.100177
0.15575	0.108154
0.15625	0.115986
0.15675	0.122409
0.15725	0.136916
0.15775	0.143188
0.15825	0.147873
0.15875	0.15187
0.15925	0.170838
0.15975	0.200977
0.16025	0.200439
0.16075	0.247076
0.16125	0.241572
0.16175	0.274052
0.16225	0.271014
0.16275	0.293772
0.16325	0.324466
0.16375	0.311933
0.16425	0.310793
0.16475	0.367518
0.16525	0.339249
0.16575	0.359494
0.16625	0.386534
0.16675	0.339352
0.16725	0.404685
0.16775	0.406462
0.16825	0.429132
0.16875	0.466049
0.16925	0.488275
0.16975	0.47824
0.17025	0.454417
0.17075	0.483615
0.17125	0.426402
0.17175	0.45113
0.17225	0.429715
0.17275	0.397015
0.17325	0.454135
0.17375	0.474322
0.17425	0.530731
0.17475	0.539694
0.17525	0.575387
0.17575	0.565196
0.17625	0.562952
0.17675	0.530575
0.17725	0.489043
0.17775	0.478909
0.17825	0.422673
0.17875	0.367382
0.17925	0.307398
0.17975	0.232646
0.18025	0.157571
0.18075	0.140704
0.18125	0.147151
0.18175	0.151911
0.18225	0.169674
0.18275	0.174259
0.18325	0.19726
0.18375	0.21538
0.18425	0.227819
0.18475	0.239
0.18525	0.25173
0.18575	0.272017
0.18625	0.269624
0.18675	0.283558
0.18725	0.314449
0.18775	0.300845
0.18825	0.324144
0.18875	0.331666
0.18925	0.361207
0.18975	0.412458
0.19025	0.421249
0.19075	0.436021
0.19125	0.466772
0.19175	0.518744
0.19225	0.52753
0.19275	0.552175
0.19325	0.620966
0.19375	0.588175
0.19425	0.606486
0.19475	0.660776
0.19525	0.622106
0.19575	0.688967
0.19625	0.65213
0.19675	0.713312
0.19725	0.684738
0.19775	0.764963
0.19825	0.752127
0.19875	0.775195
0.19925	0.743762
0.19975	0.770339
0.20025	0.798088
0.20075	0.735669
0.20125	0.861292
0.20175	0.87991
0.20225	0.876999
0.20275	0.992106
0.20325	1.00525
0.20375	1.01145
0.20425	0.946059
0.20475	1.00316
0.20525	0.977858
0.20575	0.964761
0.20625	0.929441
0.20675	0.957346
0.20725	0.827327
0.20775	0.86742
0.20825	0.866198
0.20875	0.848295
0.20925	0.905169
0.20975	0.922336
0.21025	0.993152
0.21075	1.05197
0.21125	1.07443
0.21175	1.11494
0.21225	1.17558
0.21275	1.1653
0.21325	1.18909
0.21375	1.14058
0.21425	1.08696
0.21475	1.05299
0.21525	1.07866
0.21575	0.984689
0.21625	0.896116
0.21675	0.862522
0.21725	0.827118
0.21775	0.71201
0.21825	0.61043
0.21875	0.535925
0.21925	0.41045
0.21975	0.348194
0.22025	0.301434
0.22075	0.292229
0.22125	0.277613
0.22175	0.305818
0.22225	0.29951
0.22275	0.346236
0.22325	0.335239
0.22375	0.388166
0.22425	0.374485
0.22475	0.429809
0.22525	0.445721
0.22575	0.436463
0.22625	0.482169
0.22675	0.495788
0.22725	0.482739
0.22775	0.524697
0.22825	0.540027
0.22875	0.547481
0.22925	0.575384
0.22975	0.539702
0.23025	0.596834
0.23075	0.596275
0.23125	0.622548
0.23175	0.644017
0.23225	0.65143
0.23275	0.682752
0.23325	0.709088
0.23375	0.746816
0.23425	0.783395
0.23475	0.832671
0.23525	0.84425
0.23575	0.894665
0.23625	0.903333
0.23675	1.00785
0.23725	0.986627
0.23775	1.02347
0.23825	1.05854
0.23875	1.08974
0.23925	1.17121
0.23975	1.14097
0.24025	1.17828
0.24075	1.24124
0.24125	1.20455
0.24175	1.18776
0.24225	1.29251
0.24275	1.23684
0.24325	1.32318
0.24375	1.2611
0.24425	1.34895
0.24475	1.29105
0.24525	1.4169
0.24575	1.3423
0.24625	1.47634
0.24675	1.38287
0.24725	1.50729
0.24775	1.49704
0.24825	1.42546
0.24875	1.48228
0.24925	1.47423
0.24975	1.50366
0.25025	1.39943
0.25075	1.5165
0.25125	1.51227
0.25175	1.58879
0.25225	1.65029
0.25275	1.69705
0.25325	1.75663
0.25375	1.83621
0.25425	1.82239
0.25475	1.88719
0.25525	1.85516
0.25575	1.89861
0.25625	1.89542
0.25675	1.8896
0.25725	1.86145
0.25775	1.84491
0.25825	1.80393
0.25875	1.81234
0.25925	1.86916
0.25975	1.725
0.26025	1.73063
0.26075	1.70855
0.26125	1.78634
0.26175	1.6301
0.26225	1.58599
0.26275	1.66274
0.26325	1.54332
0.26375	1.65038
0.26425	1.61371
0.26475	1.76637
0.26525	1.71324
0.26575	1.84145
0.26625	1.81086
0.26675	1.96987
0.26725	1.91974
0.26775	2.04744
0.26825	2.08463
0.26875	2.02454
0.26925	2.18648
0.26975	2.20254
0.27025	2.17303
0.27075	2.10306
0.27125	2.18167
0.27175	2.14112
0.27225	2.12432
0.27275	2.04393
0.27325	2.01635
0.27375	1.96435
0.27425	1.90033
0.27475	1.83697
0.27525	1.7998
0.27575	1.69685
0.27625	1.6419
0.27675	1.54871
0.27725	1.49653
0.27775	1.42323
0.27825	1.30119
0.27875	1.25442
0.27925	1.06993
0.27975	0.963008
0.28025	0.846912
0.28075	0.777377
0.28125	0.65746
0.28175	0.597514
0.28225	0.568489
0.28275	0.516045
0.28325	0.522681
0.28375	0.506377
0.28425	0.540068
0.28475	0.531731
0.28525	0.561263
0.28575	0.556493
0.28625	0.591712
0.28675	0.622531
0.28725	0.620833
0.28775	0.663584
0.28825	0.683073
0.28875	0.680447
0.28925	0.736304
0.28975	0.755417
0.29025	0.771263
0.29075	0.789422
0.29125	0.817253
0.29175	0.831769
0.29225	0.845547
0.29275	0.859357
0.29325	0.873285
0.29375	0.901596
0.29425	0.900168
0.29475	0.92618
0.29525	0.936545
0.29575	0.963005
0.29625	0.954567
0.29675	0.977186
0.29725	1.03157
0.29775	0.992185
0.29825	1.01797
0.29875	1.05765
0.29925	1.03461
0.29975	1.04664
0.30025	1.11953
0.30075	1.06645
0.30125	1.14141
0.30175	1.10526
0.30225	1.16801
0.30275	1.13666
0.30325	1.22497
0.30375	1.1987
0.30425	1.28152
0.30475	1.33512
0.30525	1.29248
0.30575	1.40213
0.30625	1.42978
0.30675	1.48101
0.30725	1.424
0.30775	1.53173
0.30825	1.55527
0.30875	1.59952
0.30925	1.62473
0.30975	1.65012
0.31025	1.67682
0.31075	1.70579
0.31125	1.75687
0.31175	1.78558
0.31225	1.8368
0.31275	1.94069
0.31325	1.86559
0.31375	1.93392
0.31425	1.93298
0.31475	1.96685
0.31525	2.06325
0.31575	1.99943
0.31625	2.11064
0.31675	2.03739
0.31725	2.04534
0.31775	2.14832
0.31825	2.07398
0.31875	2.17416
0.31925	2.07951
0.31975	2.18662
0.32025	2.20888
0.32075	2.11551
0.32125	2.22146
0.32175	2.24123
0.32225	2.14448
0.32275	2.25773
0.32325	2.28473
0.32375	2.26747
0.32425	2.30861
0.32475	2.35042
0.32525	2.36356
0.32575	2.3874
0.32625	2.42306
0.32675	2.43953
0.32725	2.44843
0.32775	2.45638
0.32825	2.48421
0.32875	2.49323
0.32925	2.46125
0.32975	2.57614
0.33025	2.47452
0.33075	2.45064
0.33125	2.53442
0.33175	2.42028
0.33225	2.41817
0.33275	2.52885
0.33325	2.42923
0.33375	2.51999
0.33425	2.43143
0.33475	2.55972
0.33525	2.58528
0.33575	2.50043
0.33625	2.66635
0.33675	2.70176
0.33725	2.65512
0.33775	2.832
0.33825	2.87196
0.33875	2.91784
0.33925	2.96517
0.33975	2.98879
0.34025	3.0345
0.34075	3.05488
0.34125	3.0806
0.34175	3.08211
0.34225	3.10834
0.34275	3.10235
0.34325	3.13204
0.34375	3.10855
0.34425	3.23206
0.34475	3.11387
0.34525	3.09267
0.34575	3.20251
0.34625	3.0445
0.34675	3.04123
0.34725	3.10832
0.34775	2.98625
0.34825	3.05958
0.34875	2.92685
0.34925	2.999
0.34975	2.97951
0.35025	2.84534
0.35075	2.92275
0.35125	2.90314
0.35175	2.78481
0.35225	2.86068
0.35275	2.8262
0.35325	2.81248
0.35375	2.73997
0.35425	2.73206
0.35475	2.68606
0.35525	2.64745
0.35575	2.61925
0.35625	2.58429
0.35675	2.57377
0.35725	2.64711
0.35775	2.5651
0.35825	2.58627
0.35875	2.63103
0.35925	2.73186
0.35975	2.68071
0.36025	2.73528
0.36075	2.86427
0.36125	2.83503
0.36175	2.96809
0.36225	2.91326
0.36275	3.07694
0.36325	3.08311
0.36375	3.01751
0.36425	3.1752
0.36475	3.19427
0.36525	3.22608
0.36575	3.26076
0.36625	3.19273
0.36675	3.30693
0.36725	3.35808
0.36775	3.36591
0.36825	3.41105
0.36875	3.41113
0.36925	3.54821
0.36975	3.43455
0.37025	3.4362
0.37075	3.43045
0.37125	3.41909
0.37175	3.5162
0.37225	3.37511
0.37275	3.34462
0.37325	3.40049
0.37375	3.27052
0.37425	3.33026
0.37475	3.18212
0.37525	3.25268
0.37575	3.16487
0.37625	3.05708
0.37675	3.08727
0.37725	3.03018
0.37775	2.99839
0.37825	2.94367
0.37875	2.80577
0.37925	2.8288
0.37975	2.77806
0.38025	2.69994
0.38075	2.64554
0.38125	2.65627
0.38175	2.51107
0.38225	2.44705
0.38275	2.41635
0.38325	2.32588
0.38375	2.3166
0.38425	2.20134
0.38475	2.10424
0.38525	2.067
0.38575	1.94567
0.38625	1.87367
0.38675	1.75408
0.38725	1.69422
0.38775	1.56229
0.38825	1.45759
0.38875	1.39093
0.38925	1.27297
0.38975	1.20984
0.39025	1.13057
0.39075	1.05652
0.39125	0.991324
0.39175	0.931968
0.39225	0.881131
0.39275	0.83793
0.39325	0.803073
0.39375	0.803694
0.39425	0.759921
0.39475	0.751262
0.39525	0.746991
0.39575	0.77537
0.39625	0.752159
0.39675	0.784556
0.39725	0.763272
0.39775	0.797646
0.39825	0.777208
0.39875	0.813656
0.39925	0.823632
0.39975	0.804692
0.40025	0.845524
0.40075	0.857574
0.40125	0.871424
0.40175	0.885487
0.40225	0.90008
0.40275	0.915019
0.40325	0.930136
0.40375	0.945301
0.40425	0.960968
0.40475	0.975438
0.40525	0.990285
0.40575	1.04039
0.40625	1.0202
0.40675	1.07006
0.40725	1.04743
0.40775	1.0611
0.40825	1.11087
0.40875	1.12428
0.40925	1.09779
0.40975	1.14698
0.41025	1.15878
0.41075	1.12956
0.41125	1.17921
0.41175	1.18913
0.41225	1.19895
0.41275	1.2078
0.41325	1.2191
0.41375	1.22804
0.41425	1.23786
0.41475	1.24762
0.41525	1.30005
0.41575	1.26726
0.41625	1.27747
0.41675	1.32881
0.41725	1.29487
0.41775	1.30169
0.41825	1.35427
0.41875	1.36063
0.41925	1.32412
0.41975	1.37404
0.42025	1.38148
0.42075	1.34219
0.42125	1.39276
0.42175	1.39812
0.42225	1.4033
0.42275	1.40843
0.42325	1.41364
0.42375	1.41892
0.42425	1.42448
0.42475	1.4766
0.42525	1.43629
0.42575	1.44388
0.42625	1.44872
0.42675	1.50228
0.42725	1.46337
0.42775	1.51593
0.42825	1.4767
0.42875	1.52946
0.42925	1.53793
0.42975	1.49652
0.43025	1.55152
0.43075	1.55691
0.43125	1.56614
0.43175	1.57412
0.43225	1.58274
0.43275	1.59221
0.43325	1.60265
0.43375	1.61628
0.43425	1.6271
0.43475	1.69231
0.43525	1.65711
0.43575	1.67599
0.43625	1.74445
0.43675	1.71374
0.43725	1.78548
0.43775	1.75543
0.43825	1.83196
0.43875	1.85227
0.43925	1.87719
0.43975	1.84207
0.44025	1.91978
0.44075	1.94011
0.44125	1.95952
0.44175	1.97804
0.44225	1.99573
0.44275	2.07295
0.44325	2.02937
0.44375	2.04802
0.44425	2.12201
0.44475	2.0757
0.44525	2.09341
0.44575	2.16761
0.44625	2.18607
0.44675	2.13782
0.44725	2.21341
0.44775	2.23284
0.44825	2.18445
0.44875	2.26594
0.44925	2.28343
0.44975	2.30127
0.45025	2.3194
0.45075	2.33775
0.45125	2.42403
0.45175	2.37524
0.45225	2.39762
0.45275	2.48117
0.45325	2.43022
0.45375	2.45195
0.45425	2.53533
0.45475	2.55685
0.45525	2.50163
0.45575	2.58788
0.45625	2.5973
0.45675	2.61464
0.45725	2.62634
0.45775	2.63709
0.45825	2.64696
0.45875	2.65624
0.45925	2.665
0.45975	2.67846
0.46025	2.68107
0.46075	2.76195
0.46125	2.70018
0.46175	2.7742
0.46225	2.71054
0.46275	2.78239
0.46325	2.79072
0.46375	2.71846
0.46425	2.79312
0.46475	2.787
0.46525	2.7926
0.46575	2.79184
0.46625	2.79099
0.46675	2.79677
0.46725	2.78976
0.46775	2.86238
0.46825	2.78952
0.46875	2.797
0.46925	2.86342
0.46975	2.79906
0.47025	2.86545
0.47075	2.874
0.47125	2.80296
0.47175	2.87634
0.47225	2.87713
0.47275	2.86966
0.47325	2.87782
0.47375	2.88611
0.47425	2.87812
0.47475	2.87839
0.47525	2.95043
0.47575	2.8889
0.47625	2.88213
0.47675	2.95573
0.47725	2.96798
0.47775	2.90098
0.47825	2.96744
0.47875	2.98238
0.47925	2.91767
0.47975	2.99594
0.48025	3.00383
0.48075	3.01245
0.48125	3.09294
0.48175	3.03093
0.48225	3.051
0.48275	3.04975
0.48325	3.13038
0.48375	3.07832
0.48425	3.14685
0.48475	3.09355
0.48525	3.17179
0.48575	3.16507
0.48625	3.18068
0.48675	3.18305
0.48725	3.1838
0.48775	3.18283
0.48825	3.18012
0.48875	3.18876
0.48925	3.24
0.48975	3.16204
0.49025	3.16685
0.49075	3.21226
0.49125	3.14593
0.49175	3.20213
0.49225	3.17433
0.49275	3.17434
0.49325	3.15965
0.49375	3.14466
0.49425	3.12956
0.49475	3.11463
0.49525	3.11567
0.49575	3.08638
0.49625	3.13588
0.49675	3.07664
0.49725	3.11098
0.49775	3.05527
0.49825	3.09026
0.49875	3.09825
0.49925	3.09065
0.49975	3.08411
0.50025	3.07863
0.50075	3.07435
0.50125	3.07127
0.50175	3.08809
0.50225	3.0696
0.50275	3.12882
0.50325	3.09359
0.50375	3.13752
0.50425	3.10749
0.50475	3.17552
0.50525	3.16805
0.50575	3.20331
0.50625	3.22042
0.50675	3.23924
0.50725	3.28085
0.50775	3.28059
0.50825	3.36068
0.50875	3.34628
0.50925	3.40461
0.50975	3.38962
0.51025	3.44643
0.51075	3.43003
0.51125	3.50851
0.51175	3.52631
0.51225	3.54278
0.51275	3.55784
0.51325	3.57142
0.51375	3.64332
0.51425	3.61979
0.51475	3.60303
0.51525	3.69644
0.51575	3.67574
0.51625	3.6479
0.51675	3.7106
0.51725	3.68498
0.51775	3.71345
0.51825	3.71339
0.51875	3.74101
0.51925	3.71065
0.51975	3.7646
0.52025	3.7332
0.52075	3.75535
0.52125	3.72379
0.52175	3.74282
0.52225	3.76584
0.52275	3.70369
0.52325	3.74938
0.52375	3.73958
0.52425	3.78127
0.52475	3.71656
0.52525	3.73666
0.52575	3.74082
0.52625	3.70821
0.52675	3.70802
0.52725	3.67517
0.52775	3.70511
0.52825	3.68498
0.52875	3.66394
0.52925	3.64219
0.52975	3.61988
0.53025	3.64055
0.53075	3.57324
0.53125	3.58693
0.53175	3.605
0.53225	3.54274
0.53275	3.51649
0.53325	3.53175
0.53375	3.50722
0.53425	3.4828
0.53475	3.45851
0.53525	3.46888
0.53575	3.44997
0.53625	3.41914
0.53675	3.4034
0.53725	3.3708
0.53775	3.35842
0.53825	3.36646
0.53875	3.34407
0.53925	3.32216
0.53975	3.32743
0.54025	3.27876
0.54075	3.30192
0.54125	3.26216
0.54175	3.26129
0.54225	3.21948
0.54275	3.24291
0.54325	3.22147
0.54375	3.19966
0.54425	3.17734
0.54475	3.15436
0.54525	3.17764
0.54575	3.1235
0.54625	3.12783
0.54675	3.06964
0.54725	3.0748
0.54775	3.06155
0.54825	3.03255
0.54875	3.00342
0.54925	2.97441
0.54975	2.95588
0.55025	2.96702
0.55075	2.89876
0.55125	2.9143
0.55175	2.84662
0.55225	2.87357
0.55275	2.85188
0.55325	2.83223
0.55375	2.8147
0.55425	2.8515
0.55475	2.78973
0.55525	2.82787
0.55575	2.76919
0.55625	2.81333
0.55675	2.81131
0.55725	2.80922
0.55775	2.80931
0.55825	2.81226
0.55875	2.81536
0.55925	2.87621
0.55975	2.82944
0.56025	2.89349
0.56075	2.90446
0.56125	2.91616
0.56175	2.92869
0.56225	2.94183
0.56275	2.95538
0.56325	2.96906
0.56375	3.04027
0.56425	3.05438
0.56475	3.01016
0.56525	3.08129
0.56575	3.09413
0.56625	3.10635
0.56675	3.11791
0.56725	3.18787
0.56775	3.139
0.56825	3.20778
0.56875	3.21662
0.56925	3.16489
0.56975	3.23186
0.57025	3.2385
0.57075	3.30466
0.57125	3.25009
0.57175	3.25509
0.57225	3.3201
0.57275	3.32453
0.57325	3.3287
0.57375	3.33265
0.57425	3.33643
0.57475	3.34008
0.57525	3.34362
0.57575	3.40795
0.57625	3.35047
0.57675	3.41473
0.57725	3.41797
0.57775	3.42107
0.57825	3.42397
0.57875	3.48783
0.57925	3.42901
0.57975	3.49229
0.58025	3.43263
0.58075	3.49511
0.58125	3.4958
0.58175	3.49594
0.58225	3.49549
0.58275	3.5557
0.58325	3.49258
0.58375	3.55122
0.58425	3.54768
0.58475	3.54318
0.58525	3.53764
0.58575	3.53101
0.58625	3.52325
0.58675	3.57483
0.58725	3.50404
0.58775	3.55287
0.58825	3.53998
0.58875	3.52591
0.58925	3.51071
0.58975	3.55348
0.59025	3.47672
0.59075	3.51676
0.59125	3.49668
0.59175	3.47561
0.59225	3.45357
0.59275	3.43061
0.59325	3.40678
0.59375	3.43826
0.59425	3.35623
0.59475	3.38533
0.59525	3.35759
0.59575	3.32924
0.59625	3.35424
0.59675	3.27058
0.59725	3.29378
0.59775	3.21044
0.59825	3.23216
0.59875	3.20087
0.59925	3.2204
0.59975	3.13772
0.60025	3.10651
0.60075	3.12479
0.60125	3.0929
0.60175	3.06121
0.60225	3.02972
0.60275	2.99841
0.60325	3.0141
0.60375	2.93571
0.60425	2.95058
0.60475	2.91863
0.60525	2.88665
0.60575	2.85461
0.60625	2.86632
0.60675	2.78968
0.60725	2.80002
0.60775	2.76628
0.60825	2.73228
0.60875	2.69797
0.60925	2.70406
0.60975	2.62788
0.61025	2.63223
0.61075	2.59559
0.61125	2.5587
0.61175	2.55954
0.61225	2.48387
0.61275	2.48344
0.61325	2.40896
0.61375	2.40766
0.61425	2.36987
0.61475	2.36699
0.61525	2.29496
0.61575	2.29195
0.61625	2.25496
0.61675	2.21855
0.61725	2.18267
0.61775	2.14728
0.61825	2.14312
0.61875	2.07717
0.61925	2.07255
0.61975	2.03725
0.62025	2.0307
0.62075	1.96603
0.62125	1.95811
0.62175	1.92111
0.62225	1.88367
0.62275	1.84573
0.62325	1.8072
0.62375	1.793
0.62425	1.72762
0.62475	1.7109
0.62525	1.66849
0.62575	1.648
0.62625	1.5811
0.62675	1.55817
0.62725	1.51217
0.62775	1.46577
0.62825	1.41908
0.62875	1.39091
0.62925	1.32454
0.62975	1.29496
0.63025	1.24674
0.63075	1.21479
0.63125	1.15029
0.63175	1.11767
0.63225	1.0553
0.63275	1.03586
0.63325	0.974654
0.63375	0.928295
0.63425	0.894355
0.63475	0.848472
0.63525	0.803592
0.63575	0.759799
0.63625	0.726448
0.63675	0.675224
0.63725	0.64333
0.63775	0.60354
0.63825	0.572349
0.63875	0.527733
0.63925	0.498471
0.63975	0.463494
0.64025	0.429968
0.64075	0.397868
0.64125	0.371738
0.64175	0.341657
0.64225	0.312969
0.64275	0.28565
0.64325	0.262844
0.64375	0.234729
0.64425	0.213989
0.64475	0.191448
0.64525	0.172299
0.64575	0.150227
0.64625	0.133372
0.64675	0.115927
0.64725	0.0999211
0.64775	0.0863308
0.64825	0.0728691
0.64875	0.0608565
0.64925	0.0502506
0.64975	0.0409933
0.65025	0.0333738
0.65075	0.0264245
0.65125	0.0206036
0.65175	0.0157998
0.65225	0.0120223
0.65275	0.00883901
0.65325	0.00635248
0.65375	0.00445085
0.65425	0.00303067
0.65475	0.00201731
0.65525	0.0012749
0.65575	0.00077919
0.65625	0.000442725
0.65675	0.00024377
0.65725	0.000123914
0.65775	5.84943e-05
0.65825	2.5525e-05
0.65875	9.81445e-06
0.65925	3.42785e-06
0.65975	1.01852e-06
0.66025	2.4482e-07
0.66075	4.79201e-08
0.66125	6.82009e-09
0.66175	6.66127e-10
0.66225	4.01492e-11
0.66275	1.22202e-12
0.66325	1.52567e-14
0.66375	5.33779e-17
0.66425	2.76562e-20
0.66475	5.66674e-25
0.66525	4.70504e-32
0.66575	1.49983e-44
0.66625	9.26365e-71
0.66675	2.8928e-166
0.66725	0
0.66775	0
0.66825	0
0.66875	0
0.66925	0
0.66975	0
0.67025	0
0.67075	0
0.67125	0
0.67175	0
0.67225	0
0.67275	0
0.67325	0
0.67375	0
0.67425	0
0.67475	0
0.67525	0
0.67575	0
0.67625	0
0.67675	0
0.67725	0
0.67775	0
0.67825	0
0.67875	0
0.67925	0
0.67975	0
0.68025	0
0.68075	0
0.68125	0
0.68175	0
0.68225	0
0.68275	0
0.68325	0
0.68375	0
0.68425	0
0.68475	0
0.68525	0
0.68575	0
0.68625	0
0.68675	0
0.68725	0
0.68775	0
0.68825	0
0.68875	0
0.68925	0
0.68975	0
0.69025	0
0.69075	0
0.69125	0
0.69175	0
0.69225	0
0.69275	0
0.69325	0
0.69375	0
0.69425	0
0.69475	0
0.69525	0
0.69575	0
0.69625	0
0.69675	0
0.69725	0
0.69775	0
0.69825	0
0.69875	0
0.69925	0
0.69975	0
0.70025	0
0.70075	0
0.70125	0
0.70175	0
0.70225	0
0.70275	0
0.70325	0
0.70375	0
0.70425	0
0.70475	0
0.70525	0
0.70575	0
0.70625	0
0.70675	0
0.70725	0
0.70775	0
0.70825	0
0.70875	0
0.70925	0
0.70975	0
0.71025	0
0.71075	0
0.71125	0
0.71175	0
0.71225	0
0.71275	0
0.71325	0
0.71375	0
0.71425	0
0.71475	0
0.71525	0
0.71575	0
0.71625	0
0.71675	0
0.71725	0
0.71775	0
0.71825	0
0.71875	0
0.71925	0
0.71975	0
0.72025	0
0.72075	0
0.72125	0
0.72175	0
0.72225	0
0.72275	0
0.72325	0
0.72375	0
0.72425	0
0.72475	0
0.72525	0
0.72575	0
0.72625	0
0.72675	0
0.72725	0
0.72775	0
0.72825	0
0.72875	0
0.72925	0
0.72975	0
0.73025	0
0.73075	0
0.73125	0
0.73175	0
0.73225	0
0.73275	0
0.73325	0
0.73375	0
0.73425	0
0.73475	0
0.73525	0
0.73575	0
0.73625	0
0.73675	0
0.73725	0
0.73775	0
0.73825	0
0.73875	0
0.73925	0
0.73975	0
0.74025	0
0.74075	0
0.74125	0
0.74175	0
0.74225	0
0.74275	0
0.74325	0
0.74375	0
0.74425	0
0.74475	0
0.74525	0
0.74575	0
0.74625	0
0.74675	0
0.74725	0
0.74775	0
0.74825	0
0.74875	0
0.74925	0
0.74975	0
0.75025	0
0.75075	0
0.75125	0
0.75175	0
0.75225	0
0.75275	0
0.75325	0
0.75375	0
0.75425	0
0.75475	0
0.75525	0
0.75575	0
0.75625	0
0.75675	0
0.75725	0
0.75775	0
0.75825	0
0.75875	0
0.75925	0
0.75975	0
0.76025	0
0.76075	0
0.76125	0
0.76175	0
0.76225	0
0.76275	0
0.76325	0
0.76375	0
0.76425	0
0.76475	0
0.76525	0
0.76575	0
0.76625	0
0.76675	0
0.76725	0
0.76775	0
0.76825	0
0.76875	0
0.76925	0
0.76975	0
0.77025	0
0.77075	0
0.77125	0
0.77175	0
0.77225	0
0.77275	0
0.77325	0
0.77375	0
0.77425	0
0.77475	0
0.77525	0
0.77575	0
0.77625	0
0.77675	0
0.77725	0
0.77775	0
0.77825	0
0.77875	0
0.77925	0
0.77975	0
0.78025	0
0.78075	0
0.78125	0
0.78175	0
0.78225	0
0.78275	0
0.78325	0
0.78375	0
0.78425	0
0.78475	0
0.78525	0
0.78575	0
0.78625	0
0.78675	0
0.78725	0
0.78775	0
0.78825	0
0.78875	0
0.78925	0
0.78975	0
0.79025	0
0.79075	0
0.79125	0
0.79175	0
0.79225	0
0.79275	0
0.79325	0
0.79375	0
0.79425	0
0.79475	0
0.79525	0
0.79575	0
0.79625	0
0.79675	0
0.79725	0
0.79775	0
0.79825	0
0.79875	0
0.79925	0
0.79975	0
0.80025	0
0.80075	0
0.80125	0
0.80175	0
0.80225	0
0.80275	0
0.80325	0
0.80375	0
0.80425	0
0.80475	0
0.80525	0
0.80575	0
0.80625	0
0.80675	0
0.80725	0
0.80775	0
0.80825	0
0.80875	0
0.80925	0
0.80975	0
0.81025	0
0.81075	0
0.81125	0
0.81175	0
0.81225	0
0.81275	0
0.81325	0
0.81375	0
0.81425	0
0.81475	0
0.81525	0
0.81575	0
0.81625	0
0.81675	0
0.81725	0
0.81775	0
0.81825	0
0.81875	0
0.81925	0
0.81975	0
0.82025	0
0.82075	0
0.82125	0
0.82175	0
0.82225	0
0.82275	0
0.82325	0
0.82375	0
0.82425	0
0.82475	0
0.82525	0
0.82575	0
0.82625	0
0.82675	0
0.82725	0
0.82775	0
0.82825	0
0.82875	0
0.82925	0
0.82975	0
0.83025	0
0.83075	0
0.83125	0
0.83175	0
0.83225	0
0.83275	0
0.83325	0
0.83375	0
0.83425	0
0.83475	0
0.83525	0
0.83575	0
0.83625	0
0.83675	0
0.83725	0
0.83775	0
0.83825	0
0.83875	0
0.83925	0
0.83975	0
0.84025	0
0.84075	0
0.84125	0
0.84175	0
0.84225	0
0.84275	0
0.84325	0
0.84375	0
0.84425	0
0.84475	0
0.84525	0
0.84575	0
0.84625	0
0.84675	0
0.84725	0
0.84775	0
0.84825	0
0.84875	0
0.84925	0
0.84975	0
0.85025	0
0.85075	0
0.85125	0
0.85175	0
0.85225	0
0.85275	0
0.85325	0
0.85375	0
0.85425	0
0.85475	0
0.85525	0
0.85575	0
0.85625	0
0.85675	0
0.85725	0
0.85775	0
0.85825	0
0.85875	0
0.85925	0
0.85975	0
0.86025	0
0.86075	0
0.86125	0
0.86175	0
0.86225	0
0.86275	0
0.86325	0
0.86375	0
0.86425	0
0.86475	0
0.86525	0
0.86575	0
0.86625	0
0.86675	0
0.86725	0
0.86775	0
0.86825	0
0.86875	0
0.86925	0
0.86975	0
0.87025	0
0.87075	0
0.87125	0
0.87175	0
0.87225	0
0.87275	0
0.87325	0
0.87375	0
0.87425	0
0.87475	0
0.87525	0
0.87575	0
0.87625	0
0.87675	0
0.87725	0
0.87775	0
0.87825	0
0.87875	0
0.87925	0
0.87975	0
0.88025	0
0.88075	0
0.88125	0
0.88175	0
0.88225	0
0.88275	0
0.88325	0
0.88375	0
0.88425	0
0.88475	0
0.88525	0
0.88575	0
0.88625	0
0.88675	0
0.88725	0
0.88775	0
0.88825	0
0.88875	0
0.88925	0
0.88975	0
0.89025	0
0.89075	0
0.89125	0
0.89175	0
0.89225	0
0.89275	0
0.89325	0
0.89375	0
0.89425	0
0.89475	0
0.89525	0
0.89575	0
0.89625	0
0.89675	0
0.89725	0
0.89775	0
0.89825	0
0.89875	0
0.89925	0
0.89975	0
0.90025	0
0.90075	0
0.90125	0
0.90175	0
0.90225	0
0.90275	0
0.90325	0
0.90375	0
0.90425	0
0.90475	0
0.90525	0
0.90575	0
0.90625	0
0.90675	0
0.90725	0
0.90775	0
0.90825	0
0.90875	0
0.90925	0
0.90975	0
0.91025	0
0.91075	0
0.91125	0
0.91175	0
0.91225	0
0.91275	0
0.91325	0
0.91375	0
0.91425	0
0.91475	0
0.91525	0
0.91575	0
0.91625	0
0.91675	0
0.91725	0
0.91775	0
0.91825	0
0.91875	0
0.91925	0
0.91975	0
0.92025	0
0.92075	0
0.92125	0
0.92175	0
0.92225	0
0.92275	0
0.92325	0
0.92375	0
0.92425	0
0.92475	0
0.92525	0
0.92575	0
0.92625	0
0.92675	0
0.92725	0
0.92775	0
0.92825	0
0.92875	0
0.92925	0
0.92975	0
0.93025	0
0.93075	0
0.93125	0
0.93175	0
0.93225	0
0.93275	0
0.93325	0
0.93375	0
0.93425	0
0.93475	0
0.93525	0
0.93575	0
0.93625	0
0.93675	0
0.93725	0
0.93775	0
0.93825	0
0.93875	0
0.93925	0
0.93975	0
0.94025	0
0.94075	0
0.94125	0
0.94175	0
0.94225	0
0.94275	0
0.94325	0
0.94375	0
0.94425	0
0.94475	0
0.94525	0
0.94575	0
0.94625	0
0.94675	0
0.94725	0
0.94775	0
0.94825	0
0.94875	0
0.94925	0
0.94975	0
0.95025	0
0.95075	0
0.95125	0
0.95175	0
0.95225	0
0.95275	0
0.95325	0
0.95375	0
0.95425	0
0.95475	0
0.95525	0
0.95575	0
0.95625	0
0.95675	0
0.95725	0
0.95775	0
0.95825	0
0.95875	0
0.95925	0
0.95975	0
0.96025	0
0.96075	0
0.96125	0
0.96175	0
0.96225	0
0.96275	0
0.96325	0
0.96375	0
0.96425	0
0.96475	0
0.96525	0
0.96575	0
0.96625	0
0.96675	0
0.96725	0
0.96775	0
0.96825	0
0.96875	0
0.96925	0
0.96975	0
0.97025	0
0.97075	0
0.97125	0
0.97175	0
0.97225	0
0.97275	0
0.97325	0
0.97375	0
0.97425	0
0.97475	0
0.97525	0
0.97575	0
0.97625	0
0.97675	0
0.97725	0
0.97775	0
0.97825	0
0.97875	0
0.97925	0
0.97975	0
0.98025	0
0.98075	0
0.98125	0
0.98175	0
0.98225	0
0.98275	0
0.98325	0
0.98375	0
0.98425	0
0.98475	0
0.98525	0
0.98575	0
0.98625	0
0.98675	0
0.98725	0
0.98775	0
0.98825	0
0.98875	0
0.98925	0
0.98975	0
0.99025	0
0.99075	0
0.99125	0
0.99175	0
0.99225	0
0.99275	0
0.99325	0
0.99375	0
0.99425	0
0.99475	0
0.99525	0
0.99575	0
0.99625	0
0.99675	0
0.99725	0
0.99775	0
0.99825	0
0.99875	0
0.99925	0
0.99975	0


==> beta123lambda1d2.txt <==
#MESH = 20000	 NUM_ITER = 100
#         1.2	    0.667372	0.202862785405	
0.00025	8.25989e-13
0.00075	9.81324e-11
0.00125	1.31829e-09
0.00175	7.64018e-09
0.00225	2.6963e-08
0.00275	7.20408e-08
0.00325	1.83561e-07
0.00375	3.68572e-07
0.00425	6.85008e-07
0.00475	1.09016e-06
0.00525	2.18409e-06
0.00575	2.68664e-06
0.00625	4.80073e-06
0.00675	7.55053e-06
0.00725	8.23831e-06
0.00775	1.51003e-05
0.00825	1.64298e-05
0.00875	1.93509e-05
0.00925	3.95063e-05
0.00975	4.21442e-05
0.01025	3.68372e-05
0.01075	5.80204e-05
0.01125	9.95641e-05
0.01175	0.000111566
0.01225	8.71343e-05
0.01275	0.000119019
0.01325	0.000191856
0.01375	0.000232862
0.01425	0.000286664
0.01475	0.000208294
0.01525	0.000211787
0.01575	0.000415908
0.01625	0.000488116
0.01675	0.000583804
0.01725	0.000684678
0.01775	0.000558325
0.01825	0.000481939
0.01875	0.000604029
0.01925	0.00103899
0.01975	0.00112
0.02025	0.00143203
0.02075	0.0014238
0.02125	0.00169779
0.02175	0.00135165
0.02225	0.00113759
0.02275	0.00141361
0.02325	0.00192305
0.02375	0.00251872
0.02425	0.00273593
0.02475	0.00360772
0.02525	0.00356883
0.02575	0.00378386
0.02625	0.00396412
0.02675	0.00306024
0.02725	0.0025678
0.02775	0.003178
0.02825	0.00395216
0.02875	0.00530086
0.02925	0.0059041
0.02975	0.00719137
0.03025	0.00700205
0.03075	0.00886603
0.03125	0.00867112
0.03175	0.00909095
0.03225	0.00897684
0.03275	0.00856321
0.03325	0.00617948
0.03375	0.00656137
0.03425	0.00747229
0.03475	0.00982074
0.03525	0.0114956
0.03575	0.0116328
0.03625	0.0143884
0.03675	0.016384
0.03725	0.0174365
0.03775	0.0202853
0.03825	0.0198777
0.03875	0.0198993
0.03925	0.0227356
0.03975	0.0205939
0.04025	0.0203927
0.04075	0.0177366
0.04125	0.0153954
0.04175	0.0134557
0.04225	0.0166962
0.04275	0.0188327
0.04325	0.0241556
0.04375	0.0252106
0.04425	0.0302759
0.04475	0.0297398
0.04525	0.034372
0.04575	0.0367106
0.04625	0.0394245
0.04675	0.0475962
0.04725	0.0443755
0.04775	0.0467948
0.04825	0.0457347
0.04875	0.0509307
0.04925	0.0448506
0.04975	0.0519615
0.05025	0.0473719
0.05075	0.045561
0.05125	0.0371252
0.05175	0.031455
0.05225	0.0330655
0.05275	0.0359619
0.05325	0.0409633
0.05375	0.0448275
0.05425	0.0504456
0.05475	0.0615244
0.05525	0.0625309
0.05575	0.0701494
0.05625	0.0708969
0.05675	0.0819703
0.05725	0.0763591
0.05775	0.0895945
0.05825	0.0947434
0.05875	0.0988597
0.05925	0.100341
0.05975	0.110902
0.06025	0.101384
0.06075	0.111718
0.06125	0.106627
0.06175	0.103962
0.06225	0.116031
0.06275	0.119193
0.06325	0.103046
0.06375	0.106811
0.06425	0.0965337
0.06475	0.083733
0.06525	0.0750133
0.06575	0.0717536
0.06625	0.071101
0.06675	0.0830281
0.06725	0.0864864
0.06775	0.0984964
0.06825	0.104371
0.06875	0.115759
0.06925	0.119009
0.06975	0.136093
0.07025	0.15134
0.07075	0.150336
0.07125	0.158561
0.07175	0.174794
0.07225	0.171785
0.07275	0.189272
0.07325	0.183782
0.07375	0.202085
0.07425	0.20693
0.07475	0.218794
0.07525	0.215974
0.07575	0.243963
0.07625	0.235576
0.07675	0.230191
0.07725	0.237114
0.07775	0.229419
0.07825	0.23584
0.07875	0.23848
0.07925	0.244766
0.07975	0.254287
0.08025	0.24827
0.08075	0.253808
0.08125	0.229917
0.08175	0.220075
0.08225	0.229188
0.08275	0.18623
0.08325	0.175139
0.08375	0.157213
0.08425	0.163585
0.08475	0.148263
0.08525	0.158864
0.08575	0.186517
0.08625	0.175642
0.08675	0.200119
0.08725	0.21746
0.08775	0.21786
0.08825	0.252207
0.08875	0.252427
0.08925	0.27974
0.08975	0.273909
0.09025	0.322577
0.09075	0.297129
0.09125	0.346771
0.09175	0.313005
0.09225	0.368345
0.09275	0.339893
0.09325	0.388568
0.09375	0.383555
0.09425	0.396836
0.09475	0.430567
0.09525	0.402915
0.09575	0.422915
0.09625	0.456818
0.09675	0.438678
0.09725	0.496501
0.09775	0.506937
0.09825	0.493674
0.09875	0.492291
0.09925	0.518537
0.09975	0.48556
0.10025	0.516376
0.10075	0.493884
0.10125	0.483421
0.10175	0.501794
0.10225	0.492395
0.10275	0.50555
0.10325	0.518349
0.10375	0.556652
0.10425	0.522769
0.10475	0.518816
0.10525	0.545978
0.10575	0.504312
0.10625	0.495881
0.10675	0.465229
0.10725	0.470007
0.10775	0.416771
0.10825	0.409272
0.10875	0.385782
0.10925	0.336571
0.10975	0.337117
0.11025	0.350457
0.11075	0.319899
0.11125	0.319368
0.11175	0.335436
0.11225	0.35509
0.11275	0.39167
0.11325	0.382735
0.11375	0.395115
0.11425	0.412949
0.11475	0.472959
0.11525	0.465345
0.11575	0.473363
0.11625	0.531135
0.11675	0.510035
0.11725	0.59134
0.11775	0.544811
0.11825	0.59279
0.11875	0.636143
0.11925	0.627149
0.11975	0.663491
0.12025	0.652413
0.12075	0.699755
0.12125	0.675053
0.12175	0.751039
0.12225	0.707227
0.12275	0.757417
0.12325	0.78599
0.12375	0.755317
0.12425	0.823308
0.12475	0.834489
0.12525	0.799968
0.12575	0.850594
0.12625	0.872819
0.12675	0.850856
0.12725	0.903309
0.12775	0.908674
0.12825	0.933907
0.12875	0.92111
0.12925	0.972043
0.12975	1.02523
0.13025	1.00602
0.13075	1.04093
0.13125	1.00881
0.13175	1.05065
0.13225	1.03956
0.13275	0.954995
0.13325	1.03006
0.13375	1.0185
0.13425	0.995611
0.13475	1.00673
0.13525	0.991574
0.13575	1.06532
0.13625	0.991042
0.13675	0.994004
0.13725	1.00578
0.13775	1.04221
0.13825	1.02456
0.13875	1.06427
0.13925	1.04019
0.13975	1.13525
0.14025	1.0286
0.14075	1.05014
0.14125	1.02971
0.14175	1.04701
0.14225	0.987905
0.14275	0.966795
0.14325	0.993179
0.14375	0.904493
0.14425	0.868399
0.14475	0.918642
0.14525	0.804429
0.14575	0.819821
0.14625	0.730252
0.14675	0.757883
0.14725	0.659606
0.14775	0.696208
0.14825	0.615776
0.14875	0.660868
0.14925	0.615853
0.14975	0.662922
0.15025	0.633486
0.15075	0.668382
0.15125	0.701056
0.15175	0.695929
0.15225	0.736473
0.15275	0.750774
0.15325	0.777305
0.15375	0.74657
0.15425	0.838377
0.15475	0.835343
0.15525	0.876766
0.15575	0.851506
0.15625	0.908196
0.15675	0.954741
0.15725	0.971309
0.15775	1.00198
0.15825	1.02215
0.15875	1.05059
0.15925	1.06929
0.15975	1.10073
0.16025	1.11456
0.16075	1.1712
0.16125	1.16024
0.16175	1.2115
0.16225	1.20015
0.16275	1.25078
0.16325	1.26598
0.16375	1.28131
0.16425	1.37335
0.16475	1.30908
0.16525	1.32724
0.16575	1.33763
0.16625	1.3516
0.16675	1.44803
0.16725	1.41774
0.16775	1.39756
0.16825	1.51874
0.16875	1.42721
0.16925	1.47442
0.16975	1.57204
0.17025	1.50336
0.17075	1.60302
0.17125	1.53078
0.17175	1.62495
0.17225	1.55161
0.17275	1.67769
0.17325	1.57199
0.17375	1.69312
0.17425	1.59059
0.17475	1.72792
0.17525	1.74484
0.17575	1.67061
0.17625	1.7785
0.17675	1.80937
0.17725	1.73328
0.17775	1.84427
0.17825	1.89807
0.17875	1.8797
0.17925	1.83503
0.17975	1.93674
0.18025	1.90857
0.18075	1.93899
0.18125	1.94301
0.18175	1.93794
0.18225	1.96723
0.18275	1.91994
0.18325	1.9112
0.18375	1.92888
0.18425	1.88278
0.18475	1.90309
0.18525	1.87872
0.18575	1.87587
0.18625	1.85553
0.18675	1.86095
0.18725	1.8428
0.18775	1.85741
0.18825	1.91474
0.18875	1.85066
0.18925	1.81968
0.18975	1.85789
0.19025	1.93768
0.19075	1.86046
0.19125	1.85975
0.19175	1.99462
0.19225	1.8883
0.19275	1.91897
0.19325	1.98118
0.19375	1.92574
0.19425	2.0305
0.19475	1.9141
0.19525	2.00923
0.19575	1.90479
0.19625	1.99588
0.19675	1.98193
0.19725	1.83586
0.19775	1.92773
0.19825	1.79383
0.19875	1.88766
0.19925	1.82579
0.19975	1.8072
0.20025	1.68501
0.20075	1.75721
0.20125	1.69542
0.20175	1.67165
0.20225	1.63106
0.20275	1.52333
0.20325	1.54664
0.20375	1.51712
0.20425	1.46905
0.20475	1.43857
0.20525	1.38138
0.20575	1.34638
0.20625	1.29983
0.20675	1.26378
0.20725	1.21813
0.20775	1.20072
0.20825	1.22227
0.20875	1.14787
0.20925	1.13384
0.20975	1.12882
0.21025	1.11628
0.21075	1.17577
0.21125	1.11993
0.21175	1.15062
0.21225	1.15484
0.21275	1.20901
0.21325	1.18541
0.21375	1.25314
0.21425	1.21368
0.21475	1.23828
0.21525	1.29997
0.21575	1.27508
0.21625	1.33121
0.21675	1.37619
0.21725	1.32432
0.21775	1.40238
0.21825	1.37885
0.21875	1.44008
0.21925	1.48675
0.21975	1.43505
0.22025	1.50535
0.22075	1.56188
0.22125	1.5681
0.22175	1.51346
0.22225	1.63101
0.22275	1.63048
0.22325	1.66504
0.22375	1.69424
0.22425	1.73841
0.22475	1.73386
0.22525	1.75636
0.22575	1.80064
0.22625	1.82011
0.22675	1.83927
0.22725	1.85807
0.22775	1.91274
0.22825	1.89827
0.22875	1.94162
0.22925	2.04496
0.22975	1.97939
0.23025	1.99095
0.23075	2.04361
0.23125	2.14292
0.23175	2.03761
0.23225	2.11516
0.23275	2.18202
0.23325	2.10399
0.23375	2.1484
0.23425	2.24513
0.23475	2.17223
0.23525	2.26328
0.23575	2.19451
0.23625	2.30598
0.23675	2.33264
0.23725	2.24382
0.23775	2.33958
0.23825	2.28362
0.23875	2.36701
0.23925	2.38536
0.23975	2.40574
0.24025	2.34017
0.24075	2.42479
0.24125	2.44977
0.24175	2.44834
0.24225	2.47728
0.24275	2.50218
0.24325	2.49183
0.24375	2.52424
0.24425	2.53144
0.24475	2.563
0.24525	2.55324
0.24575	2.58387
0.24625	2.58916
0.24675	2.61751
0.24725	2.62273
0.24775	2.62323
0.24825	2.74277
0.24875	2.65781
0.24925	2.66206
0.24975	2.65699
0.25025	2.7752
0.25075	2.68354
0.25125	2.68699
0.25175	2.80664
0.25225	2.71687
0.25275	2.8185
0.25325	2.733
0.25375	2.85637
0.25425	2.76201
0.25475	2.87799
0.25525	2.88533
0.25575	2.81496
0.25625	2.92041
0.25675	2.96269
0.25725	2.87405
0.25775	2.98196
0.25825	3.02411
0.25875	3.01162
0.25925	3.0553
0.25975	3.0656
0.26025	2.96874
0.26075	3.08897
0.26125	3.1077
0.26175	3.1226
0.26225	3.12023
0.26275	3.2623
0.26325	3.12568
0.26375	3.13407
0.26425	3.14146
0.26475	3.16958
0.26525	3.13261
0.26575	3.24334
0.26625	3.11436
0.26675	3.13928
0.26725	3.11375
0.26775	3.20815
0.26825	3.10865
0.26875	3.17932
0.26925	3.09239
0.26975	3.14896
0.27025	3.05389
0.27075	3.12682
0.27125	3.03232
0.27175	3.08346
0.27225	3.00306
0.27275	3.08747
0.27325	3.05541
0.27375	3.06481
0.27425	2.93777
0.27475	3.02472
0.27525	3.0233
0.27575	2.9944
0.27625	3.00651
0.27675	2.98676
0.27725	2.97054
0.27775	2.97351
0.27825	2.97782
0.27875	2.96358
0.27925	2.94844
0.27975	2.9576
0.28025	2.97603
0.28075	2.93488
0.28125	2.9469
0.28175	3.05042
0.28225	2.93123
0.28275	3.00081
0.28325	3.05256
0.28375	2.99127
0.28425	2.95481
0.28475	3.08149
0.28525	3.00103
0.28575	3.07154
0.28625	3.03399
0.28675	3.07979
0.28725	3.12638
0.28775	3.03183
0.28825	3.07103
0.28875	3.13363
0.28925	3.01539
0.28975	3.10213
0.29025	3.06739
0.29075	3.08183
0.29125	3.0784
0.29175	3.0725
0.29225	2.95048
0.29275	3.01869
0.29325	3.0071
0.29375	3.08358
0.29425	2.95872
0.29475	2.94186
0.29525	2.90662
0.29575	2.92602
0.29625	2.85078
0.29675	2.82923
0.29725	2.86842
0.29775	2.80672
0.29825	2.74277
0.29875	2.77483
0.29925	2.71807
0.29975	2.71791
0.30025	2.65163
0.30075	2.64558
0.30125	2.58395
0.30175	2.572
0.30225	2.58253
0.30275	2.4844
0.30325	2.47308
0.30375	2.46313
0.30425	2.38991
0.30475	2.39599
0.30525	2.36067
0.30575	2.27009
0.30625	2.28812
0.30675	2.24382
0.30725	2.20683
0.30775	2.16295
0.30825	2.1255
0.30875	2.0875
0.30925	2.09824
0.30975	2.01063
0.31025	1.96732
0.31075	1.95663
0.31125	1.88942
0.31175	1.89992
0.31225	1.83834
0.31275	1.82904
0.31325	1.74523
0.31375	1.73029
0.31425	1.73415
0.31475	1.6704
0.31525	1.69467
0.31575	1.66168
0.31625	1.59757
0.31675	1.63256
0.31725	1.60923
0.31775	1.60475
0.31825	1.53972
0.31875	1.58572
0.31925	1.58043
0.31975	1.57177
0.32025	1.57573
0.32075	1.5763
0.32125	1.57837
0.32175	1.58193
0.32225	1.59139
0.32275	1.59276
0.32325	1.59959
0.32375	1.66444
0.32425	1.61529
0.32475	1.62826
0.32525	1.69044
0.32575	1.64136
0.32625	1.6553
0.32675	1.71865
0.32725	1.67432
0.32775	1.73842
0.32825	1.69396
0.32875	1.76412
0.32925	1.76932
0.32975	1.72464
0.33025	1.79606
0.33075	1.80146
0.33125	1.81817
0.33175	1.82941
0.33225	1.7783
0.33275	1.85187
0.33325	1.86348
0.33375	1.87517
0.33425	1.88698
0.33475	1.96314
0.33525	1.91139
0.33575	1.92363
0.33625	1.9426
0.33675	1.94858
0.33725	2.02718
0.33775	1.97426
0.33825	1.99407
0.33875	2.06716
0.33925	2.02053
0.33975	2.09422
0.34025	2.04706
0.34075	2.12129
0.34125	2.1426
0.34175	2.08684
0.34225	2.16181
0.34275	2.18315
0.34325	2.12609
0.34375	2.20969
0.34425	2.22298
0.34475	2.23614
0.34525	2.24914
0.34575	2.26207
0.34625	2.27483
0.34675	2.28746
0.34725	2.3
0.34775	2.38598
0.34825	2.32497
0.34875	2.34649
0.34925	2.34921
0.34975	2.43603
0.35025	2.38302
0.35075	2.46042
0.35125	2.40685
0.35175	2.48429
0.35225	2.43013
0.35275	2.50747
0.35325	2.52945
0.35375	2.46389
0.35425	2.55185
0.35475	2.55179
0.35525	2.57343
0.35575	2.58388
0.35625	2.59407
0.35675	2.52575
0.35725	2.69194
0.35775	2.62306
0.35825	2.63213
0.35875	2.64095
0.35925	2.66189
0.35975	2.65785
0.36025	2.74511
0.36075	2.67355
0.36125	2.69395
0.36175	2.76771
0.36225	2.70836
0.36275	2.78128
0.36325	2.72158
0.36375	2.80761
0.36425	2.79951
0.36475	2.73942
0.36525	2.82466
0.36575	2.81525
0.36625	2.83472
0.36675	2.83945
0.36725	2.84402
0.36775	2.84839
0.36825	2.85258
0.36875	2.85656
0.36925	2.86045
0.36975	2.88033
0.37025	2.86794
0.37075	2.95067
0.37125	2.87467
0.37175	2.89486
0.37225	2.96018
0.37275	2.90152
0.37325	2.96597
0.37375	2.90772
0.37425	2.98933
0.37475	2.97388
0.37525	2.91628
0.37575	2.99719
0.37625	2.98083
0.37675	3.00179
0.37725	3.00407
0.37775	3.00626
0.37825	3.00844
0.37875	3.01057
0.37925	3.01264
0.37975	3.03512
0.38025	3.01703
0.38075	3.09578
0.38125	3.02121
0.38175	3.04471
0.38225	3.10197
0.38275	3.04982
0.38325	3.10643
0.38375	3.05519
0.38425	3.11112
0.38475	3.13606
0.38525	3.06364
0.38575	3.14167
0.38625	3.12092
0.38675	3.14679
0.38725	3.14949
0.38775	3.15202
0.38825	3.15449
0.38875	3.1568
0.38925	3.18402
0.38975	3.16123
0.39025	3.23632
0.39075	3.16436
0.39125	3.19181
0.39175	3.23956
0.39225	3.1942
0.39275	3.2403
0.39325	3.19537
0.39375	3.23975
0.39425	3.19532
0.39475	3.26596
0.39525	3.23644
0.39575	3.26308
0.39625	3.26131
0.39675	3.25928
0.39725	3.25699
0.39775	3.25449
0.39825	3.25177
0.39875	3.24891
0.39925	3.27668
0.39975	3.31036
0.40025	3.23968
0.40075	3.26819
0.40125	3.29976
0.40175	3.26261
0.40225	3.29292
0.40275	3.25741
0.40325	3.3198
0.40375	3.28368
0.40425	3.31447
0.40475	3.24905
0.40525	3.31079
0.40575	3.30913
0.40625	3.3078
0.40675	3.30669
0.40725	3.30589
0.40775	3.3666
0.40825	3.30483
0.40875	3.34148
0.40925	3.36583
0.40975	3.30581
0.41025	3.34422
0.41075	3.36753
0.41125	3.40649
0.41175	3.34924
0.41225	3.37146
0.41275	3.412
0.41325	3.41422
0.41375	3.35868
0.41425	3.41928
0.41475	3.42183
0.41525	3.42441
0.41575	3.48393
0.41625	3.42934
0.41675	3.43184
0.41725	3.47618
0.41775	3.49267
0.41825	3.48113
0.41875	3.49598
0.41925	3.48509
0.41975	3.49813
0.42025	3.48773
0.42075	3.54303
0.42125	3.49847
0.42175	3.54226
0.42225	3.54135
0.42275	3.53993
0.42325	3.53799
0.42375	3.53556
0.42425	3.5791
0.42475	3.52949
0.42525	3.57629
0.42575	3.52067
0.42625	3.56349
0.42675	3.56003
0.42725	3.55272
0.42775	3.59541
0.42825	3.53926
0.42875	3.53306
0.42925	3.57288
0.42975	3.56444
0.43025	3.55553
0.43075	3.54624
0.43125	3.53649
0.43175	3.52637
0.43225	3.51584
0.43275	3.54765
0.43325	3.54509
0.43375	3.48157
0.43425	3.51038
0.43475	3.50941
0.43525	3.53681
0.43575	3.46936
0.43625	3.47018
0.43675	3.49459
0.43725	3.47973
0.43775	3.46458
0.43825	3.44917
0.43875	3.43349
0.43925	3.41759
0.43975	3.40148
0.44025	3.41795
0.44075	3.42438
0.44125	3.35168
0.44175	3.36561
0.44225	3.37456
0.44275	3.38741
0.44325	3.31193
0.44375	3.35139
0.44425	3.30633
0.44475	3.31624
0.44525	3.29832
0.44575	3.28043
0.44625	3.26259
0.44675	3.24486
0.44725	3.25019
0.44775	3.26866
0.44825	3.19172
0.44875	3.19543
0.44925	3.21696
0.44975	3.22013
0.45025	3.14171
0.45075	3.16635
0.45125	3.16818
0.45175	3.15116
0.45225	3.13436
0.45275	3.11778
0.45325	3.10147
0.45375	3.08537
0.45425	3.08379
0.45475	3.11576
0.45525	3.0381
0.45575	3.03554
0.45625	3.07039
0.45675	3.06752
0.45725	2.98902
0.45775	3.0371
0.45825	3.01233
0.45875	3.00824
0.45925	2.99391
0.45975	2.97979
0.46025	2.97397
0.46075	2.95182
0.46125	3.00282
0.46175	2.93219
0.46225	2.91222
0.46275	2.97027
0.46325	2.95198
0.46375	2.88048
0.46425	2.93314
0.46475	2.91701
0.46525	2.91033
0.46575	2.89931
0.46625	2.88868
0.46675	2.88152
0.46725	2.8683
0.46775	2.92425
0.46825	2.85211
0.46875	2.90634
0.46925	2.8344
0.46975	2.88986
0.47025	2.88369
0.47075	2.8105
0.47125	2.86865
0.47175	2.86159
0.47225	2.85481
0.47275	2.84829
0.47325	2.90737
0.47375	2.83585
0.47425	2.8304
0.47475	2.88933
0.47525	2.81873
0.47575	2.87792
0.47625	2.87253
0.47675	2.80195
0.47725	2.86132
0.47775	2.85567
0.47825	2.84997
0.47875	2.8442
0.47925	2.90272
0.47975	2.8322
0.48025	2.82606
0.48075	2.88367
0.48125	2.81299
0.48175	2.86987
0.48225	2.86252
0.48275	2.79152
0.48325	2.84711
0.48375	2.83886
0.48425	2.83029
0.48475	2.88398
0.48525	2.81193
0.48575	2.80233
0.48625	2.85431
0.48675	2.78183
0.48725	2.8326
0.48775	2.75984
0.48825	2.80936
0.48875	2.79703
0.48925	2.7843
0.48975	2.77119
0.49025	2.75768
0.49075	2.74379
0.49125	2.7887
0.49175	2.71455
0.49225	2.75803
0.49275	2.68378
0.49325	2.72584
0.49375	2.70901
0.49425	2.69182
0.49475	2.67428
0.49525	2.65639
0.49575	2.63818
0.49625	2.61965
0.49675	2.60081
0.49725	2.63641
0.49775	2.56188
0.49825	2.59608
0.49875	2.5753
0.49925	2.55427
0.49975	2.48044
0.50025	2.51196
0.50075	2.54191
0.50125	2.46792
0.50175	2.44585
0.50225	2.42361
0.50275	2.45101
0.50325	2.37823
0.50375	2.40442
0.50425	2.3807
0.50475	2.35688
0.50525	2.33298
0.50575	2.30899
0.50625	2.28495
0.50675	2.26085
0.50725	2.28211
0.50775	2.21205
0.50825	2.23226
0.50875	2.16317
0.50925	2.18236
0.50975	2.15715
0.51025	2.13196
0.51075	2.10677
0.51125	2.08159
0.51175	2.09731
0.51225	2.03081
0.51275	2.04555
0.51325	1.98011
0.51375	1.9939
0.51425	1.96786
0.51475	1.94185
0.51525	1.91587
0.51575	1.88992
0.51625	1.86401
0.51675	1.83813
0.51725	1.84757
0.51775	1.78599
0.51825	1.7945
0.51875	1.76778
0.51925	1.74111
0.51975	1.7145
0.52025	1.68795
0.52075	1.66147
0.52125	1.63507
0.52175	1.63943
0.52225	1.58201
0.52275	1.58553
0.52325	1.52933
0.52375	1.53206
0.52425	1.50524
0.52475	1.47854
0.52525	1.47912
0.52575	1.42506
0.52625	1.39877
0.52675	1.39828
0.52725	1.34614
0.52775	1.34495
0.52825	1.31827
0.52875	1.29175
0.52925	1.26537
0.52975	1.23915
0.53025	1.23529
0.53075	1.18666
0.53125	1.18213
0.53175	1.13476
0.53225	1.12956
0.53275	1.10324
0.53325	1.07707
0.53375	1.05104
0.53425	1.04356
0.53475	0.998951
0.53525	0.973365
0.53575	0.964933
0.53625	0.938737
0.53675	0.912717
0.53725	0.886882
0.53775	0.861242
0.53825	0.835809
0.53875	0.810594
0.53925	0.799414
0.53975	0.760432
0.54025	0.748879
0.54075	0.723813
0.54125	0.699052
0.54175	0.674613
0.54225	0.650513
0.54275	0.637554
0.54325	0.602988
0.54375	0.58998
0.54425	0.557036
0.54475	0.544069
0.54525	0.521582
0.54575	0.499561
0.54625	0.478018
0.54675	0.464663
0.54725	0.436065
0.54775	0.423032
0.54825	0.402848
0.54875	0.383217
0.54925	0.364145
0.54975	0.345639
0.55025	0.327702
0.55075	0.310336
0.55125	0.298378
0.55175	0.281616
0.55225	0.261161
0.55275	0.250151
0.55325	0.235178
0.55375	0.224359
0.55425	0.206779
0.55475	0.193574
0.55525	0.183853
0.55575	0.171386
0.55625	0.159499
0.55675	0.148182
0.55725	0.137423
0.55775	0.127208
0.55825	0.117526
0.55875	0.110066
0.55925	0.10113
0.55975	0.0927092
0.56025	0.0847889
0.56075	0.0773535
0.56125	0.0703875
0.56175	0.0638753
0.56225	0.0586859
0.56275	0.0528569
0.56325	0.0467405
0.56375	0.0425351
0.56425	0.0384926
0.56475	0.0336263
0.56525	0.0297535
0.56575	0.0266092
0.56625	0.0232992
0.56675	0.0200113
0.56725	0.017654
0.56775	0.0154573
0.56825	0.01305
0.56875	0.0111414
0.56925	0.00959275
0.56975	0.00807133
0.57025	0.00674695
0.57075	0.00560136
0.57125	0.00461694
0.57175	0.00377686
0.57225	0.00310736
0.57275	0.00245839
0.57325	0.00198752
0.57375	0.00156454
0.57425	0.00121905
0.57475	0.000951989
0.57525	0.000712909
0.57575	0.000543454
0.57625	0.000401757
0.57675	0.000289067
0.57725	0.000211172
0.57775	0.000150965
0.57825	0.000102899
0.57875	7.09066e-05
0.57925	4.6461e-05
0.57975	3.06918e-05
0.58025	1.94419e-05
0.58075	1.20036e-05
0.58125	7.28911e-06
0.58175	4.16797e-06
0.58225	2.37626e-06
0.58275	1.28201e-06
0.58325	6.64924e-07
0.58375	3.30319e-07
0.58425	1.56514e-07
0.58475	7.10421e-08
0.58525	2.9768e-08
0.58575	1.16773e-08
0.58625	4.25586e-09
0.58675	1.42849e-09
0.58725	4.3715e-10
0.58775	1.21354e-10
0.58825	2.89496e-11
0.58875	6.23633e-12
0.58925	1.11871e-12
0.58975	1.67864e-13
0.59025	2.05821e-14
0.59075	1.90719e-15
0.59125	1.38863e-16
0.59175	6.95562e-18
0.59225	2.3374e-19
0.59275	4.86849e-21
0.59325	5.68116e-23
0.59375	3.00522e-25
0.59425	6.33265e-28
0.59475	4.58392e-31
0.59525	6.52149e-35
0.59575	9.96598e-40
0.59625	9.87462e-46
0.59675	1.63774e-53
0.59725	4.18875e-64
0.59775	5.31974e-79
0.59825	2.27405e-101
0.59875	2.20676e-138
0.59925	4.79559e-211
0.59975	0
0.60025	0
0.60075	0
0.60125	0
0.60175	0
0.60225	0
0.60275	0
0.60325	0
0.60375	0
0.60425	0
0.60475	0
0.60525	0
0.60575	0
0.60625	0
0.60675	0
0.60725	0
0.60775	0
0.60825	0
0.60875	0
0.60925	0
0.60975	0
0.61025	0
0.61075	0
0.61125	0
0.61175	0
0.61225	0
0.61275	0
0.61325	0
0.61375	0
0.61425	0
0.61475	0
0.61525	0
0.61575	0
0.61625	0
0.61675	0
0.61725	0
0.61775	0
0.61825	0
0.61875	0
0.61925	0
0.61975	0
0.62025	0
0.62075	0
0.62125	0
0.62175	0
0.62225	0
0.62275	0
0.62325	0
0.62375	0
0.62425	0
0.62475	0
0.62525	0
0.62575	0
0.62625	0
0.62675	0
0.62725	0
0.62775	0
0.62825	0
0.62875	0
0.62925	0
0.62975	0
0.63025	0
0.63075	0
0.63125	0
0.63175	0
0.63225	0
0.63275	0
0.63325	0
0.63375	0
0.63425	0
0.63475	0
0.63525	0
0.63575	0
0.63625	0
0.63675	0
0.63725	0
0.63775	0
0.63825	0
0.63875	0
0.63925	0
0.63975	0
0.64025	0
0.64075	0
0.64125	0
0.64175	0
0.64225	0
0.64275	0
0.64325	0
0.64375	0
0.64425	0
0.64475	0
0.64525	0
0.64575	0
0.64625	0
0.64675	0
0.64725	0
0.64775	0
0.64825	0
0.64875	0
0.64925	0
0.64975	0
0.65025	0
0.65075	0
0.65125	0
0.65175	0
0.65225	0
0.65275	0
0.65325	0
0.65375	0
0.65425	0
0.65475	0
0.65525	0
0.65575	0
0.65625	0
0.65675	0
0.65725	0
0.65775	0
0.65825	0
0.65875	0
0.65925	0
0.65975	0
0.66025	0
0.66075	0
0.66125	0
0.66175	0
0.66225	0
0.66275	0
0.66325	0
0.66375	0
0.66425	0
0.66475	0
0.66525	0
0.66575	0
0.66625	0
0.66675	0
0.66725	0
0.66775	0
0.66825	0
0.66875	0
0.66925	0
0.66975	0
0.67025	0
0.67075	0
0.67125	0
0.67175	0
0.67225	0
0.67275	0
0.67325	0
0.67375	0
0.67425	0
0.67475	0
0.67525	0
0.67575	0
0.67625	0
0.67675	0
0.67725	0
0.67775	0
0.67825	0
0.67875	0
0.67925	0
0.67975	0
0.68025	0
0.68075	0
0.68125	0
0.68175	0
0.68225	0
0.68275	0
0.68325	0
0.68375	0
0.68425	0
0.68475	0
0.68525	0
0.68575	0
0.68625	0
0.68675	0
0.68725	0
0.68775	0
0.68825	0
0.68875	0
0.68925	0
0.68975	0
0.69025	0
0.69075	0
0.69125	0
0.69175	0
0.69225	0
0.69275	0
0.69325	0
0.69375	0
0.69425	0
0.69475	0
0.69525	0
0.69575	0
0.69625	0
0.69675	0
0.69725	0
0.69775	0
0.69825	0
0.69875	0
0.69925	0
0.69975	0
0.70025	0
0.70075	0
0.70125	0
0.70175	0
0.70225	0
0.70275	0
0.70325	0
0.70375	0
0.70425	0
0.70475	0
0.70525	0
0.70575	0
0.70625	0
0.70675	0
0.70725	0
0.70775	0
0.70825	0
0.70875	0
0.70925	0
0.70975	0
0.71025	0
0.71075	0
0.71125	0
0.71175	0
0.71225	0
0.71275	0
0.71325	0
0.71375	0
0.71425	0
0.71475	0
0.71525	0
0.71575	0
0.71625	0
0.71675	0
0.71725	0
0.71775	0
0.71825	0
0.71875	0
0.71925	0
0.71975	0
0.72025	0
0.72075	0
0.72125	0
0.72175	0
0.72225	0
0.72275	0
0.72325	0
0.72375	0
0.72425	0
0.72475	0
0.72525	0
0.72575	0
0.72625	0
0.72675	0
0.72725	0
0.72775	0
0.72825	0
0.72875	0
0.72925	0
0.72975	0
0.73025	0
0.73075	0
0.73125	0
0.73175	0
0.73225	0
0.73275	0
0.73325	0
0.73375	0
0.73425	0
0.73475	0
0.73525	0
0.73575	0
0.73625	0
0.73675	0
0.73725	0
0.73775	0
0.73825	0
0.73875	0
0.73925	0
0.73975	0
0.74025	0
0.74075	0
0.74125	0
0.74175	0
0.74225	0
0.74275	0
0.74325	0
0.74375	0
0.74425	0
0.74475	0
0.74525	0
0.74575	0
0.74625	0
0.74675	0
0.74725	0
0.74775	0
0.74825	0
0.74875	0
0.74925	0
0.74975	0
0.75025	0
0.75075	0
0.75125	0
0.75175	0
0.75225	0
0.75275	0
0.75325	0
0.75375	0
0.75425	0
0.75475	0
0.75525	0
0.75575	0
0.75625	0
0.75675	0
0.75725	0
0.75775	0
0.75825	0
0.75875	0
0.75925	0
0.75975	0
0.76025	0
0.76075	0
0.76125	0
0.76175	0
0.76225	0
0.76275	0
0.76325	0
0.76375	0
0.76425	0
0.76475	0
0.76525	0
0.76575	0
0.76625	0
0.76675	0
0.76725	0
0.76775	0
0.76825	0
0.76875	0
0.76925	0
0.76975	0
0.77025	0
0.77075	0
0.77125	0
0.77175	0
0.77225	0
0.77275	0
0.77325	0
0.77375	0
0.77425	0
0.77475	0
0.77525	0
0.77575	0
0.77625	0
0.77675	0
0.77725	0
0.77775	0
0.77825	0
0.77875	0
0.77925	0
0.77975	0
0.78025	0
0.78075	0
0.78125	0
0.78175	0
0.78225	0
0.78275	0
0.78325	0
0.78375	0
0.78425	0
0.78475	0
0.78525	0
0.78575	0
0.78625	0
0.78675	0
0.78725	0
0.78775	0
0.78825	0
0.78875	0
0.78925	0
0.78975	0
0.79025	0
0.79075	0
0.79125	0
0.79175	0
0.79225	0
0.79275	0
0.79325	0
0.79375	0
0.79425	0
0.79475	0
0.79525	0
0.79575	0
0.79625	0
0.79675	0
0.79725	0
0.79775	0
0.79825	0
0.79875	0
0.79925	0
0.79975	0
0.80025	0
0.80075	0
0.80125	0
0.80175	0
0.80225	0
0.80275	0
0.80325	0
0.80375	0
0.80425	0
0.80475	0
0.80525	0
0.80575	0
0.80625	0
0.80675	0
0.80725	0
0.80775	0
0.80825	0
0.80875	0
0.80925	0
0.80975	0
0.81025	0
0.81075	0
0.81125	0
0.81175	0
0.81225	0
0.81275	0
0.81325	0
0.81375	0
0.81425	0
0.81475	0
0.81525	0
0.81575	0
0.81625	0
0.81675	0
0.81725	0
0.81775	0
0.81825	0
0.81875	0
0.81925	0
0.81975	0
0.82025	0
0.82075	0
0.82125	0
0.82175	0
0.82225	0
0.82275	0
0.82325	0
0.82375	0
0.82425	0
0.82475	0
0.82525	0
0.82575	0
0.82625	0
0.82675	0
0.82725	0
0.82775	0
0.82825	0
0.82875	0
0.82925	0
0.82975	0
0.83025	0
0.83075	0
0.83125	0
0.83175	0
0.83225	0
0.83275	0
0.83325	0
0.83375	0
0.83425	0
0.83475	0
0.83525	0
0.83575	0
0.83625	0
0.83675	0
0.83725	0
0.83775	0
0.83825	0
0.83875	0
0.83925	0
0.83975	0
0.84025	0
0.84075	0
0.84125	0
0.84175	0
0.84225	0
0.84275	0
0.84325	0
0.84375	0
0.84425	0
0.84475	0
0.84525	0
0.84575	0
0.84625	0
0.84675	0
0.84725	0
0.84775	0
0.84825	0
0.84875	0
0.84925	0
0.84975	0
0.85025	0
0.85075	0
0.85125	0
0.85175	0
0.85225	0
0.85275	0
0.85325	0
0.85375	0
0.85425	0
0.85475	0
0.85525	0
0.85575	0
0.85625	0
0.85675	0
0.85725	0
0.85775	0
0.85825	0
0.85875	0
0.85925	0
0.85975	0
0.86025	0
0.86075	0
0.86125	0
0.86175	0
0.86225	0
0.86275	0
0.86325	0
0.86375	0
0.86425	0
0.86475	0
0.86525	0
0.86575	0
0.86625	0
0.86675	0
0.86725	0
0.86775	0
0.86825	0
0.86875	0
0.86925	0
0.86975	0
0.87025	0
0.87075	0
0.87125	0
0.87175	0
0.87225	0
0.87275	0
0.87325	0
0.87375	0
0.87425	0
0.87475	0
0.87525	0
0.87575	0
0.87625	0
0.87675	0
0.87725	0
0.87775	0
0.87825	0
0.87875	0
0.87925	0
0.87975	0
0.88025	0
0.88075	0
0.88125	0
0.88175	0
0.88225	0
0.88275	0
0.88325	0
0.88375	0
0.88425	0
0.88475	0
0.88525	0
0.88575	0
0.88625	0
0.88675	0
0.88725	0
0.88775	0
0.88825	0
0.88875	0
0.88925	0
0.88975	0
0.89025	0
0.89075	0
0.89125	0
0.89175	0
0.89225	0
0.89275	0
0.89325	0
0.89375	0
0.89425	0
0.89475	0
0.89525	0
0.89575	0
0.89625	0
0.89675	0
0.89725	0
0.89775	0
0.89825	0
0.89875	0
0.89925	0
0.89975	0
0.90025	0
0.90075	0
0.90125	0
0.90175	0
0.90225	0
0.90275	0
0.90325	0
0.90375	0
0.90425	0
0.90475	0
0.90525	0
0.90575	0
0.90625	0
0.90675	0
0.90725	0
0.90775	0
0.90825	0
0.90875	0
0.90925	0
0.90975	0
0.91025	0
0.91075	0
0.91125	0
0.91175	0
0.91225	0
0.91275	0
0.91325	0
0.91375	0
0.91425	0
0.91475	0
0.91525	0
0.91575	0
0.91625	0
0.91675	0
0.91725	0
0.91775	0
0.91825	0
0.91875	0
0.91925	0
0.91975	0
0.92025	0
0.92075	0
0.92125	0
0.92175	0
0.92225	0
0.92275	0
0.92325	0
0.92375	0
0.92425	0
0.92475	0
0.92525	0
0.92575	0
0.92625	0
0.92675	0
0.92725	0
0.92775	0
0.92825	0
0.92875	0
0.92925	0
0.92975	0
0.93025	0
0.93075	0
0.93125	0
0.93175	0
0.93225	0
0.93275	0
0.93325	0
0.93375	0
0.93425	0
0.93475	0
0.93525	0
0.93575	0
0.93625	0
0.93675	0
0.93725	0
0.93775	0
0.93825	0
0.93875	0
0.93925	0
0.93975	0
0.94025	0
0.94075	0
0.94125	0
0.94175	0
0.94225	0
0.94275	0
0.94325	0
0.94375	0
0.94425	0
0.94475	0
0.94525	0
0.94575	0
0.94625	0
0.94675	0
0.94725	0
0.94775	0
0.94825	0
0.94875	0
0.94925	0
0.94975	0
0.95025	0
0.95075	0
0.95125	0
0.95175	0
0.95225	0
0.95275	0
0.95325	0
0.95375	0
0.95425	0
0.95475	0
0.95525	0
0.95575	0
0.95625	0
0.95675	0
0.95725	0
0.95775	0
0.95825	0
0.95875	0
0.95925	0
0.95975	0
0.96025	0
0.96075	0
0.96125	0
0.96175	0
0.96225	0
0.96275	0
0.96325	0
0.96375	0
0.96425	0
0.96475	0
0.96525	0
0.96575	0
0.96625	0
0.96675	0
0.96725	0
0.96775	0
0.96825	0
0.96875	0
0.96925	0
0.96975	0
0.97025	0
0.97075	0
0.97125	0
0.97175	0
0.97225	0
0.97275	0
0.97325	0
0.97375	0
0.97425	0
0.97475	0
0.97525	0
0.97575	0
0.97625	0
0.97675	0
0.97725	0
0.97775	0
0.97825	0
0.97875	0
0.97925	0
0.97975	0
0.98025	0
0.98075	0
0.98125	0
0.98175	0
0.98225	0
0.98275	0
0.98325	0
0.98375	0
0.98425	0
0.98475	0
0.98525	0
0.98575	0
0.98625	0
0.98675	0
0.98725	0
0.98775	0
0.98825	0
0.98875	0
0.98925	0
0.98975	0
0.99025	0
0.99075	0
0.99125	0
0.99175	0
0.99225	0
0.99275	0
0.99325	0
0.99375	0
0.99425	0
0.99475	0
0.99525	0
0.99575	0
0.99625	0
0.99675	0
0.99725	0
0.99775	0
0.99825	0
0.99875	0
0.99925	0
0.99975	0


==> sd12.txt <==
#MESH = 40000	 NUM_ITER = 100
lambda	dim	speed
0.01	    0.346717	0.985114064096	
0.02	    0.346988	0.970455435751	
0.03	    0.347264	0.956020046067	
0.04	     0.34748	0.941797725076	
0.05	    0.347694	0.927786462752	
0.06	    0.347902	0.913981634239	
0.07	    0.348151	0.900382751773	
0.08	    0.348369	0.886978537832	
0.09	      0.3486	0.873769495142	
 0.1	    0.348813	0.860748258428	
0.11	    0.349055	0.847915705882	
0.13	    0.349526	0.822790867448	
0.14	    0.349771	0.810493247807	
0.15	    0.350017	0.798366487649	
0.16	    0.350255	0.786405576289	
0.17	    0.350509	0.774612191703	
0.18	    0.350751	0.762976602188	
0.19	    0.351004	0.751500843652	
 0.2	    0.351257	0.740179411513	
0.21	    0.351513	0.729009836172	
0.22	    0.351772	0.717989782048	
0.23	    0.352035	0.707116374840	
0.24	      0.3523	0.696386388913	
0.25	    0.352563	0.685795114352	
0.26	    0.352834	0.675344346956	
0.27	    0.353106	0.665028183005	
0.28	    0.353382	0.654845576589	
0.29	     0.35366	0.644793761435	
 0.3	    0.353942	0.634870494942	
0.31	    0.354227	0.625073201657	
0.32	    0.354514	0.615399738741	
0.33	    0.354804	0.605847799331	
0.34	    0.355099	0.596416334894	
0.35	    0.355395	0.587101334440	
0.36	    0.355696	0.577902450922	
0.37	       0.356	0.568817208755	
0.38	    0.356308	0.559843790501	
0.39	    0.356619	0.550979831765	
 0.4	    0.356934	0.542224319312	
0.41	    0.357253	0.533575081309	
0.42	    0.357576	0.525030418937	
0.43	    0.357902	0.516588449657	
0.44	    0.358232	0.508247992579	
0.45	    0.358567	0.500007153158	
0.46	    0.358905	0.491864266480	
0.47	    0.359248	0.483818190661	
0.48	    0.359595	0.475867100463	
0.49	    0.359946	0.468009741924	
 0.5	    0.360301	0.460244374012	
0.51	    0.360662	0.452570511456	
0.52	    0.361026	0.444985897550	
0.53	    0.361396	0.437489650231	
0.54	    0.361769	0.430080242859	
0.55	    0.362148	0.422756680845	
0.56	    0.362531	0.415517884106	
0.57	    0.362919	0.408362248805	
0.58	    0.363312	0.401288935559	
0.59	    0.363711	0.394296749153	
 0.6	    0.364114	0.387384566870	
0.61	    0.364522	0.380551384745	
0.62	    0.364936	0.373796345765	
0.63	    0.365354	0.367117882737	
0.64	    0.365778	0.360515511755	
0.65	    0.366207	0.353988399336	
0.66	    0.366642	0.347535035308	
0.67	    0.367081	0.341154750082	
0.68	    0.367527	0.334846955151	
0.69	    0.367977	0.328610281598	
 0.7	    0.368433	0.322444199403	
0.71	    0.368895	0.316347897135	
0.72	    0.369361	0.310320413659	
0.73	    0.369833	0.304360994890	
0.74	    0.370311	0.298468942721	
0.75	    0.370794	0.292643400243	
0.76	    0.371282	0.286883736465	
0.77	    0.371776	0.281189180477	
0.78	    0.372275	0.275559014790	
0.79	    0.372778	0.269992385259	
 0.8	    0.373287	0.264488952433	
0.81	    0.373801	0.259047744788	
0.82	     0.37432	0.253668282245	
0.83	    0.374843	0.248349687080	
0.84	    0.375371	0.243091599448	
0.85	    0.375904	0.237893256152	
0.86	     0.37644	0.232753819316	
0.87	    0.376981	0.227673174169	
0.88	    0.377526	0.222650178868	
0.89	    0.378075	0.217684556981	
 0.9	    0.378627	0.212775466384	
0.91	    0.379182	0.207922504084	
0.92	     0.37974	0.203124937088	
0.93	    0.380301	0.198381948678	
0.94	    0.380865	0.193693481226	
0.95	    0.381431	0.189058657108	
0.96	    0.381998	0.184476526640	
0.97	    0.382568	0.179947035531	
0.98	    0.383139	0.175469246229	
0.99	     0.38371	0.171042686425	
1.01	    0.384856	0.162340702130	
1.02	    0.385429	0.158063834551	
1.03	    0.386002	0.153835882091	
   1	    0.384283	0.166666605677	
1.04	    0.386574	0.149655924015	
1.05	    0.387146	0.145523661624	
1.06	    0.387716	0.141438300078	
1.07	    0.388284	0.137398973208	
1.08	    0.388851	0.133405551219	
1.09	    0.389416	0.129457231160	
 1.1	    0.389978	0.125553302745	
1.11	    0.390537	0.121693388211	
1.12	    0.391093	0.117876663365	
1.13	    0.391646	0.114102900363	
1.14	    0.392194	0.110371088490	
1.15	    0.392738	0.106680956731	
1.16	    0.393279	0.103032094721	
1.17	    0.393814	0.099423347014	
1.18	    0.394343	0.095854580007	
1.19	    0.394867	0.092325343049	
 1.2	    0.395386	0.088835128722	
1.21	    0.395898	0.085382846411	
1.22	    0.396403	0.081968573211	
1.23	    0.396901	0.078591611147	
1.24	    0.397392	0.075251620980	
1.25	    0.397874	0.071947533038	
1.26	    0.398349	0.068680020598	
1.27	    0.398815	0.065447510408	
1.28	    0.399272	0.062250004152	
1.29	    0.399719	0.059087241661	
 1.3	    0.400156	0.055958393753	
1.31	    0.400583	0.052863489783	
1.32	    0.400998	0.049801539233	
1.33	    0.401401	0.046772552530	
1.34	    0.401793	0.043776674592	
1.35	    0.402171	0.040813003616	
1.36	     0.40254	0.037882874237	
1.37	    0.402894	0.034984075031	
1.38	    0.403209	0.032106893908	
1.39	    0.403526	0.029267970842	
 1.4	     0.40382	0.026457775240	
1.41	    0.404102	0.023680586491	
1.42	    0.404358	0.020931274014	
1.43	     0.40459	0.018210555373	
1.44	    0.404802	0.015520695852	
1.45	    0.404988	0.012860006163	
1.46	    0.405155	0.010232454514	
1.47	    0.405293	0.007634181950	


==> sd123.txt <==
lambda	dim	speed
#MESH = 100000	 NUM_ITER = 400
3.000000000000e-02	5.984536367246e-01	9.640393478215e-01
#MESH = 50000	 NUM_ITER = 200
#lambda	dim	speed
4.000000000000e-02	5.987108475436e-01	9.523534955069e-01
5.000000000000e-02	5.993129613805e-01	9.408281903113e-01
6.000000000000e-02	5.999050997529e-01	9.294530264551e-01
7.000000000000e-02	6.004701773038e-01	9.182218978401e-01
8.000000000000e-02	6.010091533280e-01	9.071316899134e-01
9.000000000000e-02	6.015417457233e-01	8.961804691173e-01
#MESH = 20000	 NUM_ITER = 400
1.000000000000e-01	6.017578410988e-01	8.853381755618e-01
1.100000000000e-01	6.023244961129e-01	8.746608873249e-01
1.200000000000e-01	6.028733169995e-01	8.641135918095e-01
1.300000000000e-01	6.034136494657e-01	8.536954770782e-01
1.400000000000e-01	6.039685082241e-01	8.434079894970e-01
1.500000000000e-01	6.045064373760e-01	8.332429835639e-01
1.600000000000e-01	6.050525082682e-01	8.232035456064e-01
1.700000000000e-01	6.055970454383e-01	8.132846512155e-01
1.800000000000e-01	6.061414034643e-01	8.034850650145e-01
1.900000000000e-01	6.066833302892e-01	7.938020530205e-01
2.000000000000e-01	6.072275304751e-01	7.842346957222e-01
2.100000000000e-01	6.077707920784e-01	7.747805409569e-01
2.200000000000e-01	6.083201192456e-01	7.654391308726e-01
2.300000000000e-01	6.088689850184e-01	7.562069547147e-01
2.400000000000e-01	6.094187262332e-01	7.470827362496e-01
2.500000000000e-01	6.099681341310e-01	7.380639799010e-01
2.600000000000e-01	6.105213363196e-01	7.291506328211e-01
2.700000000000e-01	6.110766184460e-01	7.203403789195e-01
2.800000000000e-01	6.116326143286e-01	7.116309911792e-01
2.900000000000e-01	6.121907848342e-01	7.030215893355e-01
3.000000000000e-01	6.127505338825e-01	6.945100547776e-01
3.100000000000e-01	6.133128144887e-01	6.860957410816e-01
3.200000000000e-01	6.138773682889e-01	6.777766523556e-01
3.300000000000e-01	6.144432823459e-01	6.695512059590e-01
3.400000000000e-01	6.150116672493e-01	6.614182121609e-01
3.500000000000e-01	6.155829430846e-01	6.533765590391e-01
3.600000000000e-01	6.161565533547e-01	6.454248019194e-01
3.700000000000e-01	6.167314788967e-01	6.375610905210e-01
3.800000000000e-01	6.173092594830e-01	6.297848312818e-01
3.900000000000e-01	6.178888910984e-01	6.220941670784e-01
4.000000000000e-01	6.184700512426e-01	6.144879037864e-01
4.100000000000e-01	6.190543776228e-01	6.069655121785e-01
4.200000000000e-01	6.196410031244e-01	5.995252947264e-01
4.300000000000e-01	6.202293434473e-01	5.921659746326e-01
4.400000000000e-01	6.208209084029e-01	5.848870430817e-01
4.500000000000e-01	6.214136694950e-01	5.776866219698e-01
4.600000000000e-01	6.220086667070e-01	5.705639150851e-01
4.700000000000e-01	6.226064404230e-01	5.635181881123e-01
4.800000000000e-01	6.232058174988e-01	5.565478084806e-01
4.900000000000e-01	6.238079114227e-01	5.496524875891e-01
5.000000000000e-01	6.244118319769e-01	5.428305494629e-01
5.100000000000e-01	6.250177438152e-01	5.360812262206e-01
5.200000000000e-01	6.256259118116e-01	5.294036655957e-01
5.300000000000e-01	6.262357846194e-01	5.227967181218e-01
5.400000000000e-01	6.268483647194e-01	5.162599924881e-01
5.500000000000e-01	6.274623885987e-01	5.097918087155e-01
5.600000000000e-01	6.280785272801e-01	5.033917831373e-01
5.700000000000e-01	6.286959697231e-01	4.970586703453e-01
5.800000000000e-01	6.293157896289e-01	4.907920328424e-01
5.900000000000e-01	6.299372655951e-01	4.845907314057e-01
6.000000000000e-01	6.305603049825e-01	4.784539545364e-01
6.100000000000e-01	6.311846916163e-01	4.723808008653e-01
6.200000000000e-01	6.318109145166e-01	4.663708273626e-01
6.300000000000e-01	6.324387532593e-01	4.604229559744e-01
6.400000000000e-01	6.330677789467e-01	4.545364840037e-01
6.500000000000e-01	6.336980621947e-01	4.487104152912e-01
6.600000000000e-01	6.343291558515e-01	4.429440649547e-01
6.700000000000e-01	6.349628674403e-01	4.372375980613e-01
6.800000000000e-01	6.355965966948e-01	4.315888222605e-01
6.900000000000e-01	6.362313107954e-01	4.259979062129e-01
7.000000000000e-01	6.368675299526e-01	4.204639696281e-01
7.100000000000e-01	6.375034574557e-01	4.149858480688e-01
7.200000000000e-01	6.381412457051e-01	4.095639597025e-01
7.300000000000e-01	6.387789741318e-01	4.041965979600e-01
7.400000000000e-01	6.394175104732e-01	3.988834304913e-01
7.500000000000e-01	6.400560020661e-01	3.936236327893e-01
7.600000000000e-01	6.406957334975e-01	3.884171677747e-01
7.700000000000e-01	6.413345483396e-01	3.832622510960e-01
7.800000000000e-01	6.419742963910e-01	3.781595645603e-01
7.900000000000e-01	6.426137057986e-01	3.731075807706e-01
8.000000000000e-01	6.432525898100e-01	3.681056113169e-01
8.100000000000e-01	6.438913142182e-01	3.631535411185e-01
8.200000000000e-01	6.445300497506e-01	3.582507396825e-01
8.300000000000e-01	6.451682514747e-01	3.533963586295e-01
8.400000000000e-01	6.458054729079e-01	3.485897293176e-01
8.500000000000e-01	6.464421421793e-01	3.438304502643e-01
8.600000000000e-01	6.470776124190e-01	3.391177748541e-01
8.700000000000e-01	6.477126315486e-01	3.344514518471e-01
8.800000000000e-01	6.483465545139e-01	3.298307038735e-01
8.900000000000e-01	6.489786512561e-01	3.252545945802e-01
9.000000000000e-01	6.496095259187e-01	3.207230787206e-01
9.100000000000e-01	6.502390354749e-01	3.162354272493e-01
9.200000000000e-01	6.508670891283e-01	3.117911177302e-01
9.300000000000e-01	6.514932508970e-01	3.073895155838e-01
9.400000000000e-01	6.521176582350e-01	3.030302371411e-01
9.500000000000e-01	6.527402749596e-01	2.987126558782e-01
9.600000000000e-01	6.533607758724e-01	2.944361393289e-01
9.700000000000e-01	6.539787708738e-01	2.902001709292e-01
9.800000000000e-01	6.545947399832e-01	2.860044428973e-01
9.900000000000e-01	6.552081051646e-01	2.818481991202e-01
1.000000000000e+00	6.558187872170e-01	2.777309819785e-01
1.010000000000e+00	6.564273752759e-01	2.736524598488e-01
1.020000000000e+00	6.570329030527e-01	2.696120061091e-01
1.030000000000e+00	6.576359407193e-01	2.656092036352e-01
1.040000000000e+00	6.582358838830e-01	2.616434787058e-01
1.050000000000e+00	6.588330005077e-01	2.577143607865e-01
1.060000000000e+00	6.594268255165e-01	2.538214158978e-01
1.070000000000e+00	6.600175412035e-01	2.499641375639e-01
1.080000000000e+00	6.606051475115e-01	2.461420962106e-01
1.090000000000e+00	6.611890263677e-01	2.423547263207e-01
1.100000000000e+00	6.617695799104e-01	2.386015800212e-01
1.110000000000e+00	6.623469351065e-01	2.348825182764e-01
1.120000000000e+00	6.629202190900e-01	2.311966669012e-01
1.130000000000e+00	6.634904186869e-01	2.275440270233e-01
1.140000000000e+00	6.640563685611e-01	2.239236833255e-01
1.150000000000e+00	6.646190845173e-01	2.203357892253e-01
1.160000000000e+00	6.651775187547e-01	2.167793663706e-01
1.170000000000e+00	6.657322322553e-01	2.132543448931e-01
1.180000000000e+00	6.662825887323e-01	2.097599696171e-01
1.190000000000e+00	6.668292758622e-01	2.062963610011e-01
1.200000000000e+00	6.673717950793e-01	2.028627854051e-01
1.210000000000e+00	6.679103341445e-01	1.994589465768e-01
1.220000000000e+00	6.684440818227e-01	1.960842580629e-01
1.230000000000e+00	6.689738822296e-01	1.927385446217e-01
1.240000000000e+00	6.694998097972e-01	1.894217643334e-01
1.250000000000e+00	6.700203686417e-01	1.861325877260e-01
1.260000000000e+00	6.705377533584e-01	1.828720275320e-01
1.270000000000e+00	6.710497357051e-01	1.796382688843e-01
1.280000000000e+00	6.715576734501e-01	1.764321624528e-01
1.290000000000e+00	6.720606093284e-01	1.732523932500e-01
1.300000000000e+00	6.725597025248e-01	1.700996005212e-01
1.310000000000e+00	6.730534729793e-01	1.669724957863e-01
1.320000000000e+00	6.735431473780e-01	1.638716494930e-01
1.330000000000e+00	6.740273234816e-01	1.607958036108e-01
1.340000000000e+00	6.745075523697e-01	1.577454650329e-01
1.350000000000e+00	6.749821084068e-01	1.547195923685e-01
1.360000000000e+00	6.754526213682e-01	1.517186116127e-01
1.370000000000e+00	6.759177886583e-01	1.487417580419e-01
1.380000000000e+00	6.763784816705e-01	1.457888817401e-01
1.390000000000e+00	6.768338965171e-01	1.428596681218e-01
1.400000000000e+00	6.772840252273e-01	1.399536094514e-01
1.410000000000e+00	6.777299255514e-01	1.370709923385e-01
1.420000000000e+00	6.781701752537e-01	1.342110242599e-01
1.430000000000e+00	6.786054013242e-01	1.313734240298e-01
1.440000000000e+00	6.790354254779e-01	1.285582211284e-01
1.450000000000e+00	6.794594747996e-01	1.257644553882e-01
1.460000000000e+00	6.798797290540e-01	1.229932697560e-01
1.470000000000e+00	6.802932745534e-01	1.202429027667e-01
1.480000000000e+00	6.807024995141e-01	1.175140077044e-01
1.490000000000e+00	6.811063264916e-01	1.148063039207e-01
1.500000000000e+00	6.815044825684e-01	1.121190983606e-01
1.510000000000e+00	6.818964658628e-01	1.094520228015e-01
1.520000000000e+00	6.822841195037e-01	1.068058640583e-01
1.530000000000e+00	6.826653535743e-01	1.041793029836e-01
1.540000000000e+00	6.830416050600e-01	1.015726450142e-01
1.550000000000e+00	6.834116224576e-01	9.898542181068e-02
1.560000000000e+00	6.837759008367e-01	9.641749850331e-02
1.570000000000e+00	6.841339542561e-01	9.386855111982e-02
1.580000000000e+00	6.844858556869e-01	9.133822313113e-02
1.590000000000e+00	6.848342162199e-01	8.882782600998e-02
1.600000000000e+00	6.851744909318e-01	8.633484673837e-02
1.610000000000e+00	6.855083362525e-01	8.386000665144e-02
1.620000000000e+00	6.858371002058e-01	8.140363186422e-02
1.630000000000e+00	6.861587014824e-01	7.896484053431e-02
1.640000000000e+00	6.864743373515e-01	7.654384083732e-02
1.650000000000e+00	6.867830060389e-01	7.413996244612e-02
1.660000000000e+00	6.870862621620e-01	7.175387686353e-02
1.670000000000e+00	6.873813862043e-01	6.938426289211e-02
1.680000000000e+00	6.876721286179e-01	6.703253796228e-02
1.690000000000e+00	6.879541740162e-01	6.469671280841e-02
#MESH = 50000	 NUM_ITER = 200
#lambda	dim	speed
1.700000000000e+00	6.883626587309e-01	6.243758193978e-02
1.710000000000e+00	6.886348953050e-01	6.013627690156e-02
1.720000000000e+00	6.889005104168e-01	5.785137275133e-02
1.730000000000e+00	6.891587205015e-01	5.558240010871e-02
1.740000000000e+00	6.894096692047e-01	5.332931408847e-02
1.750000000000e+00	6.896537338291e-01	5.109223305103e-02
1.760000000000e+00	6.898892642374e-01	4.887025652603e-02
1.770000000000e+00	6.901182322728e-01	4.666421710699e-02
1.780000000000e+00	6.903383102211e-01	4.447291512284e-02
1.790000000000e+00	6.905512726606e-01	4.229715548922e-02
1.800000000000e+00	6.907548160541e-01	4.013578163098e-02
1.810000000000e+00	6.909508293289e-01	3.798958161166e-02
1.820000000000e+00	6.911374727244e-01	3.585770042257e-02
1.830000000000e+00	6.913152849952e-01	3.374030363382e-02
1.840000000000e+00	6.914830771135e-01	3.163685524765e-02
1.850000000000e+00	6.916415831805e-01	2.954760167377e-02
1.860000000000e+00	6.917880646086e-01	2.747138068858e-02
1.870000000000e+00	6.919261176945e-01	2.540971642434e-02
1.880000000000e+00	6.920510258887e-01	2.336059763737e-02
1.890000000000e+00	6.921649874750e-01	2.132495571858e-02
1.900000000000e+00	6.922647584039e-01	1.930142794029e-02
1.910000000000e+00	6.923513652455e-01	1.729054004680e-02
1.920000000000e+00	6.924253418382e-01	1.529246120938e-02
1.930000000000e+00	6.924909934507e-01	1.330890875657e-02
1.940000000000e+00	6.925575749442e-01	1.134344833838e-02
1.950000000000e+00	6.926516287577e-01	9.406271942130e-03
1.960000000000e+00	6.928298192220e-01	7.518898249346e-03

